Hoeffding-Type Concentration Bounds for Exchangeable Random Variables

We establish Hoeffding-type concentration inequalities for empirical means of bounded infinitely exchangeable sequences. Using the unique de Finetti mixing measure, we identify the appropriate concentration set as the collection of means of the component distributions in the support of the mixing law. The empirical mean concentrates exponentially around this set, with the same exponential rate as in the classical Hoeffding inequality. More sharply, the empirical mean concentrates directly around its random almost sure de Finetti limit. This also yields one sided bounds relative to the smallest and largest component means. When the mixing measure is concentrated at a single distribution, the sequence is independent and identically distributed, and our result recovers the classical Hoeffding inequality.

==> exchangeable_data.csv <==
M,seq1,seq2,seq3,seq4,seq5,seq6,seq7,seq8,seq9,seq10,seq11,seq12,seq13,seq14,seq15,seq16,seq17,seq18,seq19,seq20,seq21,seq22,seq23,seq24,seq25,seq26,seq27,seq28,seq29,seq30,seq31,seq32,seq33,seq34,seq35,seq36,seq37,seq38,seq39,seq40,seq41,seq42,seq43,seq44,seq45,seq46,seq47,seq48,seq49,seq50,seq51,seq52,seq53,seq54,seq55,seq56,seq57,seq58,seq59,seq60,seq61,seq62,seq63,seq64,seq65,seq66,seq67,seq68,seq69,seq70,seq71,seq72,seq73,seq74,seq75,seq76,seq77,seq78,seq79,seq80,seq81,seq82,seq83,seq84,seq85,seq86,seq87,seq88,seq89,seq90,seq91,seq92,seq93,seq94,seq95,seq96,seq97,seq98,seq99,seq100
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,5.000000000000000000e-01,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,5.000000000000000000e-01,1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,1.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,0.000000000000000000e+00,1.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,3.333333333333333148e-01,3.333333333333333148e-01,3.333333333333333148e-01,1.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,1.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,1.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,1.000000000000000000e+00,1.000000000000000000e+00,3.333333333333333148e-01,3.333333333333333148e-01,0.000000000000000000e+00,1.000000000000000000e+00,6.666666666666666297e-01,1.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,0.000000000000000000e+00,3.333333333333333148e-01,1.000000000000000000e+00,6.666666666666666297e-01,1.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,0.000000000000000000e+00,1.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,0.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,1.000000000000000000e+00,3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,6.666666666666666297e-01,1.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00
4.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,1.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,1.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,1.000000000000000000e+00,7.500000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,1.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,1.000000000000000000e+00,7.500000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e+00,5.999999999999999778e-01,2.000000000000000111e-01,5.999999999999999778e-01,0.000000000000000000e+00,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.000000000000000111e-01,4.000000000000000222e-01,2.000000000000000111e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01,5.999999999999999778e-01,2.000000000000000111e-01,8.000000000000000444e-01,2.000000000000000111e-01,8.000000000000000444e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,8.000000000000000444e-01,1.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,2.000000000000000111e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01,2.000000000000000111e-01,5.999999999999999778e-01,8.000000000000000444e-01,2.000000000000000111e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.000000000000000111e-01,5.999999999999999778e-01,1.000000000000000000e+00,8.000000000000000444e-01,5.999999999999999778e-01,5.999999999999999778e-01,0.000000000000000000e+00,5.999999999999999778e-01,8.000000000000000444e-01,5.999999999999999778e-01,8.000000000000000444e-01,8.000000000000000444e-01,4.000000000000000222e-01,5.999999999999999778e-01,2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,1.000000000000000000e+00,5.999999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,2.000000000000000111e-01,5.999999999999999778e-01,4.000000000000000222e-01,1.000000000000000000e+00,4.000000000000000222e-01,2.000000000000000111e-01,8.000000000000000444e-01,4.000000000000000222e-01,8.000000000000000444e-01,8.000000000000000444e-01,1.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
6.000000000000000000e+00,5.000000000000000000e-01,1.666666666666666574e-01,5.000000000000000000e-01,1.666666666666666574e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.333333333333333703e-01,8.333333333333333703e-01,3.333333333333333148e-01,3.333333333333333148e-01,1.666666666666666574e-01,5.000000000000000000e-01,1.666666666666666574e-01,8.333333333333333703e-01,6.666666666666666297e-01,3.333333333333333148e-01,3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,1.666666666666666574e-01,6.666666666666666297e-01,1.666666666666666574e-01,8.333333333333333703e-01,5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,5.000000000000000000e-01,8.333333333333333703e-01,8.333333333333333703e-01,5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,3.333333333333333148e-01,0.000000000000000000e+00,8.333333333333333703e-01,6.666666666666666297e-01,6.666666666666666297e-01,5.000000000000000000e-01,1.666666666666666574e-01,5.000000000000000000e-01,3.333333333333333148e-01,1.666666666666666574e-01,8.333333333333333703e-01,1.000000000000000000e+00,3.333333333333333148e-01,8.333333333333333703e-01,1.666666666666666574e-01,6.666666666666666297e-01,5.000000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,1.666666666666666574e-01,5.000000000000000000e-01,8.333333333333333703e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,8.333333333333333703e-01,6.666666666666666297e-01,3.333333333333333148e-01,1.666666666666666574e-01,5.000000000000000000e-01,1.000000000000000000e+00,6.666666666666666297e-01,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.333333333333333703e-01,8.333333333333333703e-01,3.333333333333333148e-01,5.000000000000000000e-01,1.666666666666666574e-01,3.333333333333333148e-01,3.333333333333333148e-01,3.333333333333333148e-01,1.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,1.000000000000000000e+00,5.000000000000000000e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,6.666666666666666297e-01,8.333333333333333703e-01,1.000000000000000000e+00,6.666666666666666297e-01,0.000000000000000000e+00
7.000000000000000000e+00,5.714285714285713969e-01,1.428571428571428492e-01,5.714285714285713969e-01,1.428571428571428492e-01,7.142857142857143016e-01,4.285714285714285476e-01,7.142857142857143016e-01,8.571428571428570953e-01,4.285714285714285476e-01,2.857142857142856984e-01,2.857142857142856984e-01,4.285714285714285476e-01,1.428571428571428492e-01,7.142857142857143016e-01,7.142857142857143016e-01,4.285714285714285476e-01,2.857142857142856984e-01,4.285714285714285476e-01,7.142857142857143016e-01,1.428571428571428492e-01,5.714285714285713969e-01,2.857142857142856984e-01,7.142857142857143016e-01,5.714285714285713969e-01,5.714285714285713969e-01,5.714285714285713969e-01,4.285714285714285476e-01,5.714285714285713969e-01,7.142857142857143016e-01,2.857142857142856984e-01,4.285714285714285476e-01,7.142857142857143016e-01,8.571428571428570953e-01,4.285714285714285476e-01,7.142857142857143016e-01,5.714285714285713969e-01,4.285714285714285476e-01,2.857142857142856984e-01,1.428571428571428492e-01,7.142857142857143016e-01,7.142857142857143016e-01,5.714285714285713969e-01,4.285714285714285476e-01,1.428571428571428492e-01,4.285714285714285476e-01,2.857142857142856984e-01,1.428571428571428492e-01,7.142857142857143016e-01,8.571428571428570953e-01,4.285714285714285476e-01,7.142857142857143016e-01,2.857142857142856984e-01,7.142857142857143016e-01,5.714285714285713969e-01,5.714285714285713969e-01,7.142857142857143016e-01,1.428571428571428492e-01,5.714285714285713969e-01,7.142857142857143016e-01,4.285714285714285476e-01,5.714285714285713969e-01,4.285714285714285476e-01,8.571428571428570953e-01,7.142857142857143016e-01,2.857142857142856984e-01,2.857142857142856984e-01,4.285714285714285476e-01,1.000000000000000000e+00,7.142857142857143016e-01,5.714285714285713969e-01,5.714285714285713969e-01,1.428571428571428492e-01,4.285714285714285476e-01,7.142857142857143016e-01,5.714285714285713969e-01,8.571428571428570953e-01,7.142857142857143016e-01,2.857142857142856984e-01,4.285714285714285476e-01,2.857142857142856984e-01,2.857142857142856984e-01,4.285714285714285476e-01,2.857142857142856984e-01,8.571428571428570953e-01,4.285714285714285476e-01,4.285714285714285476e-01,5.714285714285713969e-01,4.285714285714285476e-01,5.714285714285713969e-01,4.285714285714285476e-01,8.571428571428570953e-01,4.285714285714285476e-01,4.285714285714285476e-01,7.142857142857143016e-01,2.857142857142856984e-01,7.142857142857143016e-01,7.142857142857143016e-01,1.000000000000000000e+00,5.714285714285713969e-01,0.000000000000000000e+00
8.000000000000000000e+00,6.250000000000000000e-01,1.250000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,1.250000000000000000e-01,6.250000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,1.250000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,8.750000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,1.250000000000000000e-01,7.500000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,1.250000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,7.500000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,1.000000000000000000e+00,7.500000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,6.250000000000000000e-01,8.750000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,8.750000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,8.750000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,7.500000000000000000e-01,1.000000000000000000e+00,5.000000000000000000e-01,1.250000000000000000e-01
9.000000000000000000e+00,6.666666666666666297e-01,1.111111111111111049e-01,5.555555555555555802e-01,2.222222222222222099e-01,6.666666666666666297e-01,4.444444444444444198e-01,6.666666666666666297e-01,7.777777777777777901e-01,5.555555555555555802e-01,3.333333333333333148e-01,2.222222222222222099e-01,4.444444444444444198e-01,1.111111111111111049e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,2.222222222222222099e-01,5.555555555555555802e-01,3.333333333333333148e-01,5.555555555555555802e-01,5.555555555555555802e-01,5.555555555555555802e-01,5.555555555555555802e-01,5.555555555555555802e-01,5.555555555555555802e-01,5.555555555555555802e-01,3.333333333333333148e-01,4.444444444444444198e-01,5.555555555555555802e-01,8.888888888888888395e-01,4.444444444444444198e-01,7.777777777777777901e-01,5.555555555555555802e-01,5.555555555555555802e-01,3.333333333333333148e-01,1.111111111111111049e-01,7.777777777777777901e-01,6.666666666666666297e-01,4.444444444444444198e-01,4.444444444444444198e-01,1.111111111111111049e-01,3.333333333333333148e-01,2.222222222222222099e-01,2.222222222222222099e-01,7.777777777777777901e-01,7.777777777777777901e-01,4.444444444444444198e-01,7.777777777777777901e-01,3.333333333333333148e-01,7.777777777777777901e-01,5.555555555555555802e-01,4.444444444444444198e-01,6.666666666666666297e-01,3.333333333333333148e-01,4.444444444444444198e-01,7.777777777777777901e-01,4.444444444444444198e-01,5.555555555555555802e-01,4.444444444444444198e-01,7.777777777777777901e-01,6.666666666666666297e-01,4.444444444444444198e-01,2.222222222222222099e-01,4.444444444444444198e-01,1.000000000000000000e+00,6.666666666666666297e-01,5.555555555555555802e-01,5.555555555555555802e-01,3.333333333333333148e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.888888888888888395e-01,6.666666666666666297e-01,2.222222222222222099e-01,4.444444444444444198e-01,2.222222222222222099e-01,2.222222222222222099e-01,5.555555555555555802e-01,2.222222222222222099e-01,7.777777777777777901e-01,4.444444444444444198e-01,4.444444444444444198e-01,4.444444444444444198e-01,4.444444444444444198e-01,5.555555555555555802e-01,4.444444444444444198e-01,8.888888888888888395e-01,5.555555555555555802e-01,4.444444444444444198e-01,6.666666666666666297e-01,3.333333333333333148e-01,5.555555555555555802e-01,7.777777777777777901e-01,8.888888888888888395e-01,4.444444444444444198e-01,2.222222222222222099e-01
1.000000000000000000e+01,5.999999999999999778e-01,2.000000000000000111e-01,5.000000000000000000e-01,2.000000000000000111e-01,6.999999999999999556e-01,4.000000000000000222e-01,6.999999999999999556e-01,8.000000000000000444e-01,5.000000000000000000e-01,2.999999999999999889e-01,2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,5.999999999999999778e-01,6.999999999999999556e-01,2.999999999999999889e-01,2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.000000000000000111e-01,5.999999999999999778e-01,2.999999999999999889e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.999999999999999778e-01,2.999999999999999889e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.000000000000000000e-01,2.999999999999999889e-01,1.000000000000000056e-01,8.000000000000000444e-01,6.999999999999999556e-01,4.000000000000000222e-01,4.000000000000000222e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.999999999999999889e-01,2.000000000000000111e-01,6.999999999999999556e-01,6.999999999999999556e-01,5.000000000000000000e-01,8.000000000000000444e-01,4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,2.999999999999999889e-01,5.000000000000000000e-01,8.000000000000000444e-01,4.000000000000000222e-01,5.999999999999999778e-01,4.000000000000000222e-01,8.000000000000000444e-01,6.999999999999999556e-01,4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,9.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.999999999999999556e-01,9.000000000000000222e-01,6.999999999999999556e-01,2.999999999999999889e-01,5.000000000000000000e-01,2.999999999999999889e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.000000000000000111e-01,8.000000000000000444e-01,4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01,4.000000000000000222e-01,5.000000000000000000e-01,5.000000000000000000e-01,9.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,2.999999999999999889e-01,5.000000000000000000e-01,6.999999999999999556e-01,8.000000000000000444e-01,4.000000000000000222e-01,2.999999999999999889e-01
1.100000000000000000e+01,6.363636363636363535e-01,1.818181818181818232e-01,4.545454545454545303e-01,2.727272727272727071e-01,6.363636363636363535e-01,4.545454545454545303e-01,6.363636363636363535e-01,8.181818181818182323e-01,5.454545454545454142e-01,2.727272727272727071e-01,2.727272727272727071e-01,5.454545454545454142e-01,1.818181818181818232e-01,6.363636363636363535e-01,6.363636363636363535e-01,3.636363636363636465e-01,2.727272727272727071e-01,2.727272727272727071e-01,5.454545454545454142e-01,1.818181818181818232e-01,5.454545454545454142e-01,3.636363636363636465e-01,5.454545454545454142e-01,5.454545454545454142e-01,5.454545454545454142e-01,5.454545454545454142e-01,4.545454545454545303e-01,5.454545454545454142e-01,6.363636363636363535e-01,3.636363636363636465e-01,4.545454545454545303e-01,6.363636363636363535e-01,8.181818181818182323e-01,4.545454545454545303e-01,7.272727272727272929e-01,5.454545454545454142e-01,4.545454545454545303e-01,3.636363636363636465e-01,9.090909090909091161e-02,8.181818181818182323e-01,7.272727272727272929e-01,4.545454545454545303e-01,4.545454545454545303e-01,9.090909090909091161e-02,2.727272727272727071e-01,3.636363636363636465e-01,1.818181818181818232e-01,6.363636363636363535e-01,6.363636363636363535e-01,4.545454545454545303e-01,8.181818181818182323e-01,4.545454545454545303e-01,6.363636363636363535e-01,5.454545454545454142e-01,4.545454545454545303e-01,5.454545454545454142e-01,2.727272727272727071e-01,4.545454545454545303e-01,7.272727272727272929e-01,3.636363636363636465e-01,6.363636363636363535e-01,4.545454545454545303e-01,8.181818181818182323e-01,7.272727272727272929e-01,4.545454545454545303e-01,1.818181818181818232e-01,3.636363636363636465e-01,9.090909090909090606e-01,7.272727272727272929e-01,5.454545454545454142e-01,5.454545454545454142e-01,4.545454545454545303e-01,2.727272727272727071e-01,6.363636363636363535e-01,6.363636363636363535e-01,8.181818181818182323e-01,7.272727272727272929e-01,3.636363636363636465e-01,4.545454545454545303e-01,2.727272727272727071e-01,2.727272727272727071e-01,5.454545454545454142e-01,1.818181818181818232e-01,7.272727272727272929e-01,3.636363636363636465e-01,3.636363636363636465e-01,3.636363636363636465e-01,4.545454545454545303e-01,4.545454545454545303e-01,5.454545454545454142e-01,9.090909090909090606e-01,4.545454545454545303e-01,4.545454545454545303e-01,6.363636363636363535e-01,2.727272727272727071e-01,4.545454545454545303e-01,6.363636363636363535e-01,7.272727272727272929e-01,3.636363636363636465e-01,2.727272727272727071e-01
1.200000000000000000e+01,6.666666666666666297e-01,1.666666666666666574e-01,4.166666666666666852e-01,3.333333333333333148e-01,6.666666666666666297e-01,4.166666666666666852e-01,5.833333333333333703e-01,7.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,3.333333333333333148e-01,5.833333333333333703e-01,1.666666666666666574e-01,5.833333333333333703e-01,5.833333333333333703e-01,4.166666666666666852e-01,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.333333333333333148e-01,5.833333333333333703e-01,5.000000000000000000e-01,5.833333333333333703e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.833333333333333703e-01,5.833333333333333703e-01,4.166666666666666852e-01,5.000000000000000000e-01,5.833333333333333703e-01,8.333333333333333703e-01,5.000000000000000000e-01,7.500000000000000000e-01,5.833333333333333703e-01,5.000000000000000000e-01,3.333333333333333148e-01,8.333333333333332871e-02,7.500000000000000000e-01,6.666666666666666297e-01,4.166666666666666852e-01,4.166666666666666852e-01,8.333333333333332871e-02,2.500000000000000000e-01,3.333333333333333148e-01,2.500000000000000000e-01,6.666666666666666297e-01,5.833333333333333703e-01,4.166666666666666852e-01,8.333333333333333703e-01,5.000000000000000000e-01,6.666666666666666297e-01,5.833333333333333703e-01,4.166666666666666852e-01,5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,6.666666666666666297e-01,4.166666666666666852e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.333333333333333703e-01,6.666666666666666297e-01,4.166666666666666852e-01,1.666666666666666574e-01,3.333333333333333148e-01,8.333333333333333703e-01,6.666666666666666297e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,6.666666666666666297e-01,6.666666666666666297e-01,8.333333333333333703e-01,7.500000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,1.666666666666666574e-01,6.666666666666666297e-01,4.166666666666666852e-01,4.166666666666666852e-01,3.333333333333333148e-01,4.166666666666666852e-01,4.166666666666666852e-01,5.833333333333333703e-01,9.166666666666666297e-01,5.000000000000000000e-01,4.166666666666666852e-01,6.666666666666666297e-01,3.333333333333333148e-01,4.166666666666666852e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.333333333333333148e-01,2.500000000000000000e-01
1.300000000000000000e+01,6.153846153846154188e-01,2.307692307692307820e-01,4.615384615384615641e-01,3.076923076923077094e-01,6.153846153846154188e-01,3.846153846153846367e-01,6.153846153846154188e-01,7.692307692307692735e-01,4.615384615384615641e-01,2.307692307692307820e-01,3.076923076923077094e-01,6.153846153846154188e-01,2.307692307692307820e-01,6.153846153846154188e-01,6.153846153846154188e-01,4.615384615384615641e-01,2.307692307692307820e-01,2.307692307692307820e-01,5.384615384615384359e-01,3.076923076923077094e-01,5.384615384615384359e-01,3.846153846153846367e-01,6.153846153846154188e-01,5.384615384615384359e-01,6.153846153846154188e-01,4.615384615384615641e-01,5.384615384615384359e-01,5.384615384615384359e-01,5.384615384615384359e-01,4.615384615384615641e-01,5.384615384615384359e-01,5.384615384615384359e-01,8.461538461538461453e-01,4.615384615384615641e-01,7.692307692307692735e-01,6.153846153846154188e-01,4.615384615384615641e-01,3.076923076923077094e-01,7.692307692307692735e-02,6.923076923076922906e-01,6.153846153846154188e-01,4.615384615384615641e-01,4.615384615384615641e-01,7.692307692307692735e-02,2.307692307692307820e-01,3.076923076923077094e-01,2.307692307692307820e-01,6.153846153846154188e-01,6.153846153846154188e-01,3.846153846153846367e-01,8.461538461538461453e-01,5.384615384615384359e-01,6.923076923076922906e-01,6.153846153846154188e-01,4.615384615384615641e-01,4.615384615384615641e-01,3.076923076923077094e-01,4.615384615384615641e-01,6.153846153846154188e-01,4.615384615384615641e-01,6.153846153846154188e-01,4.615384615384615641e-01,8.461538461538461453e-01,6.923076923076922906e-01,3.846153846153846367e-01,1.538461538461538547e-01,3.846153846153846367e-01,7.692307692307692735e-01,6.153846153846154188e-01,5.384615384615384359e-01,5.384615384615384359e-01,4.615384615384615641e-01,2.307692307692307820e-01,6.923076923076922906e-01,6.923076923076922906e-01,7.692307692307692735e-01,7.692307692307692735e-01,3.846153846153846367e-01,4.615384615384615641e-01,3.076923076923077094e-01,3.076923076923077094e-01,5.384615384615384359e-01,1.538461538461538547e-01,6.153846153846154188e-01,4.615384615384615641e-01,4.615384615384615641e-01,3.076923076923077094e-01,4.615384615384615641e-01,4.615384615384615641e-01,5.384615384615384359e-01,9.230769230769231282e-01,4.615384615384615641e-01,3.846153846153846367e-01,6.923076923076922906e-01,3.846153846153846367e-01,4.615384615384615641e-01,6.923076923076922906e-01,6.923076923076922906e-01,3.076923076923077094e-01,3.076923076923077094e-01
1.400000000000000000e+01,5.714285714285713969e-01,2.142857142857142738e-01,5.000000000000000000e-01,2.857142857142856984e-01,5.714285714285713969e-01,4.285714285714285476e-01,5.714285714285713969e-01,7.857142857142856984e-01,4.285714285714285476e-01,2.857142857142856984e-01,2.857142857142856984e-01,6.428571428571429047e-01,2.142857142857142738e-01,5.714285714285713969e-01,6.428571428571429047e-01,5.000000000000000000e-01,2.142857142857142738e-01,2.142857142857142738e-01,5.714285714285713969e-01,2.857142857142856984e-01,5.000000000000000000e-01,4.285714285714285476e-01,6.428571428571429047e-01,5.000000000000000000e-01,6.428571428571429047e-01,4.285714285714285476e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.714285714285713969e-01,7.857142857142856984e-01,4.285714285714285476e-01,7.857142857142856984e-01,6.428571428571429047e-01,4.285714285714285476e-01,2.857142857142856984e-01,7.142857142857142461e-02,7.142857142857143016e-01,5.714285714285713969e-01,4.285714285714285476e-01,4.285714285714285476e-01,7.142857142857142461e-02,2.142857142857142738e-01,2.857142857142856984e-01,2.142857142857142738e-01,6.428571428571429047e-01,6.428571428571429047e-01,3.571428571428571508e-01,8.571428571428570953e-01,5.000000000000000000e-01,7.142857142857143016e-01,6.428571428571429047e-01,4.285714285714285476e-01,4.285714285714285476e-01,2.857142857142856984e-01,4.285714285714285476e-01,5.714285714285713969e-01,4.285714285714285476e-01,6.428571428571429047e-01,4.285714285714285476e-01,8.571428571428570953e-01,6.428571428571429047e-01,3.571428571428571508e-01,1.428571428571428492e-01,4.285714285714285476e-01,7.857142857142856984e-01,5.714285714285713969e-01,5.000000000000000000e-01,5.714285714285713969e-01,5.000000000000000000e-01,2.142857142857142738e-01,6.428571428571429047e-01,6.428571428571429047e-01,7.857142857142856984e-01,7.142857142857143016e-01,4.285714285714285476e-01,5.000000000000000000e-01,2.857142857142856984e-01,2.857142857142856984e-01,5.714285714285713969e-01,1.428571428571428492e-01,6.428571428571429047e-01,4.285714285714285476e-01,5.000000000000000000e-01,3.571428571428571508e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.714285714285713969e-01,9.285714285714286031e-01,5.000000000000000000e-01,3.571428571428571508e-01,6.428571428571429047e-01,3.571428571428571508e-01,5.000000000000000000e-01,7.142857142857143016e-01,7.142857142857143016e-01,2.857142857142856984e-01,2.857142857142856984e-01
1.500000000000000000e+01,5.333333333333333259e-01,2.000000000000000111e-01,5.333333333333333259e-01,3.333333333333333148e-01,5.333333333333333259e-01,4.000000000000000222e-01,5.999999999999999778e-01,8.000000000000000444e-01,4.666666666666666741e-01,2.666666666666666630e-01,2.666666666666666630e-01,6.666666666666666297e-01,2.666666666666666630e-01,5.999999999999999778e-01,6.666666666666666297e-01,4.666666666666666741e-01,2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,2.666666666666666630e-01,5.333333333333333259e-01,4.666666666666666741e-01,5.999999999999999778e-01,4.666666666666666741e-01,6.666666666666666297e-01,4.000000000000000222e-01,5.333333333333333259e-01,4.666666666666666741e-01,5.999999999999999778e-01,4.666666666666666741e-01,4.666666666666666741e-01,5.999999999999999778e-01,8.000000000000000444e-01,4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.666666666666666630e-01,1.333333333333333315e-01,7.333333333333332815e-01,5.999999999999999778e-01,4.666666666666666741e-01,4.666666666666666741e-01,6.666666666666666574e-02,2.000000000000000111e-01,3.333333333333333148e-01,2.666666666666666630e-01,5.999999999999999778e-01,6.666666666666666297e-01,3.333333333333333148e-01,8.000000000000000444e-01,4.666666666666666741e-01,7.333333333333332815e-01,5.999999999999999778e-01,4.000000000000000222e-01,4.000000000000000222e-01,2.666666666666666630e-01,4.666666666666666741e-01,5.999999999999999778e-01,4.000000000000000222e-01,5.999999999999999778e-01,4.666666666666666741e-01,8.666666666666666963e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,8.000000000000000444e-01,5.999999999999999778e-01,4.666666666666666741e-01,5.999999999999999778e-01,4.666666666666666741e-01,2.666666666666666630e-01,5.999999999999999778e-01,5.999999999999999778e-01,8.000000000000000444e-01,7.333333333333332815e-01,4.000000000000000222e-01,5.333333333333333259e-01,2.666666666666666630e-01,2.666666666666666630e-01,5.999999999999999778e-01,1.333333333333333315e-01,5.999999999999999778e-01,4.000000000000000222e-01,4.666666666666666741e-01,4.000000000000000222e-01,4.666666666666666741e-01,4.666666666666666741e-01,5.999999999999999778e-01,9.333333333333333481e-01,4.666666666666666741e-01,3.333333333333333148e-01,5.999999999999999778e-01,3.333333333333333148e-01,4.666666666666666741e-01,7.333333333333332815e-01,6.666666666666666297e-01,2.666666666666666630e-01,2.666666666666666630e-01
1.600000000000000000e+01,5.000000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.625000000000000000e-01,4.375000000000000000e-01,6.250000000000000000e-01,8.125000000000000000e-01,4.375000000000000000e-01,2.500000000000000000e-01,3.125000000000000000e-01,6.875000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,6.875000000000000000e-01,4.375000000000000000e-01,1.875000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01,5.625000000000000000e-01,4.375000000000000000e-01,5.625000000000000000e-01,4.375000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,5.625000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,8.125000000000000000e-01,3.750000000000000000e-01,8.125000000000000000e-01,6.250000000000000000e-01,4.375000000000000000e-01,2.500000000000000000e-01,1.875000000000000000e-01,7.500000000000000000e-01,6.250000000000000000e-01,4.375000000000000000e-01,4.375000000000000000e-01,1.250000000000000000e-01,1.875000000000000000e-01,3.750000000000000000e-01,3.125000000000000000e-01,6.250000000000000000e-01,6.875000000000000000e-01,3.750000000000000000e-01,7.500000000000000000e-01,4.375000000000000000e-01,6.875000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,4.375000000000000000e-01,2.500000000000000000e-01,4.375000000000000000e-01,5.625000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,8.750000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,8.125000000000000000e-01,5.625000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,5.625000000000000000e-01,7.500000000000000000e-01,7.500000000000000000e-01,4.375000000000000000e-01,5.625000000000000000e-01,2.500000000000000000e-01,3.125000000000000000e-01,5.625000000000000000e-01,1.250000000000000000e-01,6.250000000000000000e-01,4.375000000000000000e-01,4.375000000000000000e-01,4.375000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,9.375000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-01,3.125000000000000000e-01,4.375000000000000000e-01,6.875000000000000000e-01,6.875000000000000000e-01,2.500000000000000000e-01,3.125000000000000000e-01
1.700000000000000000e+01,4.705882352941176405e-01,2.352941176470588203e-01,4.705882352941176405e-01,3.529411764705882582e-01,5.294117647058823595e-01,4.117647058823529216e-01,5.882352941176470784e-01,7.647058823529411242e-01,4.705882352941176405e-01,2.352941176470588203e-01,3.529411764705882582e-01,7.058823529411765163e-01,2.941176470588235392e-01,5.882352941176470784e-01,6.470588235294117974e-01,4.705882352941176405e-01,1.764705882352941291e-01,2.352941176470588203e-01,6.470588235294117974e-01,2.941176470588235392e-01,5.882352941176470784e-01,4.117647058823529216e-01,5.882352941176470784e-01,4.117647058823529216e-01,5.882352941176470784e-01,4.117647058823529216e-01,5.294117647058823595e-01,4.705882352941176405e-01,5.882352941176470784e-01,5.294117647058823595e-01,5.294117647058823595e-01,5.294117647058823595e-01,8.235294117647058432e-01,4.117647058823529216e-01,7.647058823529411242e-01,5.882352941176470784e-01,4.117647058823529216e-01,2.941176470588235392e-01,2.352941176470588203e-01,7.647058823529411242e-01,6.470588235294117974e-01,4.117647058823529216e-01,4.705882352941176405e-01,1.176470588235294101e-01,2.352941176470588203e-01,4.117647058823529216e-01,3.529411764705882582e-01,5.882352941176470784e-01,6.470588235294117974e-01,4.117647058823529216e-01,7.058823529411765163e-01,4.117647058823529216e-01,7.058823529411765163e-01,5.882352941176470784e-01,4.117647058823529216e-01,4.117647058823529216e-01,2.352941176470588203e-01,4.705882352941176405e-01,5.294117647058823595e-01,3.529411764705882582e-01,6.470588235294117974e-01,5.294117647058823595e-01,8.823529411764705621e-01,5.882352941176470784e-01,3.529411764705882582e-01,2.941176470588235392e-01,3.529411764705882582e-01,7.647058823529411242e-01,5.882352941176470784e-01,5.294117647058823595e-01,5.882352941176470784e-01,5.294117647058823595e-01,2.352941176470588203e-01,5.882352941176470784e-01,5.882352941176470784e-01,7.647058823529411242e-01,7.647058823529411242e-01,4.705882352941176405e-01,5.882352941176470784e-01,2.941176470588235392e-01,3.529411764705882582e-01,5.882352941176470784e-01,1.764705882352941291e-01,5.882352941176470784e-01,4.705882352941176405e-01,4.117647058823529216e-01,4.705882352941176405e-01,4.705882352941176405e-01,4.705882352941176405e-01,5.882352941176470784e-01,9.411764705882352811e-01,4.705882352941176405e-01,4.117647058823529216e-01,5.882352941176470784e-01,2.941176470588235392e-01,4.117647058823529216e-01,6.470588235294117974e-01,6.470588235294117974e-01,2.352941176470588203e-01,2.941176470588235392e-01
1.800000000000000000e+01,4.444444444444444198e-01,2.777777777777777901e-01,4.444444444444444198e-01,3.333333333333333148e-01,5.000000000000000000e-01,3.888888888888888951e-01,6.111111111111111605e-01,7.222222222222222099e-01,4.444444444444444198e-01,2.777777777777777901e-01,3.333333333333333148e-01,7.222222222222222099e-01,3.333333333333333148e-01,5.555555555555555802e-01,6.666666666666666297e-01,4.444444444444444198e-01,1.666666666666666574e-01,2.777777777777777901e-01,6.111111111111111605e-01,2.777777777777777901e-01,6.111111111111111605e-01,4.444444444444444198e-01,5.555555555555555802e-01,4.444444444444444198e-01,6.111111111111111605e-01,3.888888888888888951e-01,5.000000000000000000e-01,4.444444444444444198e-01,6.111111111111111605e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.555555555555555802e-01,7.777777777777777901e-01,3.888888888888888951e-01,7.222222222222222099e-01,6.111111111111111605e-01,4.444444444444444198e-01,3.333333333333333148e-01,2.777777777777777901e-01,7.777777777777777901e-01,6.666666666666666297e-01,3.888888888888888951e-01,4.444444444444444198e-01,1.111111111111111049e-01,2.777777777777777901e-01,3.888888888888888951e-01,3.888888888888888951e-01,5.555555555555555802e-01,6.666666666666666297e-01,4.444444444444444198e-01,7.222222222222222099e-01,3.888888888888888951e-01,7.222222222222222099e-01,6.111111111111111605e-01,3.888888888888888951e-01,3.888888888888888951e-01,2.222222222222222099e-01,4.444444444444444198e-01,5.000000000000000000e-01,3.888888888888888951e-01,6.666666666666666297e-01,5.000000000000000000e-01,8.333333333333333703e-01,5.555555555555555802e-01,3.333333333333333148e-01,2.777777777777777901e-01,3.333333333333333148e-01,7.222222222222222099e-01,6.111111111111111605e-01,5.000000000000000000e-01,6.111111111111111605e-01,5.000000000000000000e-01,2.777777777777777901e-01,6.111111111111111605e-01,6.111111111111111605e-01,7.777777777777777901e-01,7.222222222222222099e-01,4.444444444444444198e-01,5.555555555555555802e-01,3.333333333333333148e-01,3.888888888888888951e-01,5.555555555555555802e-01,1.666666666666666574e-01,6.111111111111111605e-01,5.000000000000000000e-01,4.444444444444444198e-01,4.444444444444444198e-01,4.444444444444444198e-01,4.444444444444444198e-01,6.111111111111111605e-01,9.444444444444444198e-01,4.444444444444444198e-01,3.888888888888888951e-01,5.555555555555555802e-01,3.333333333333333148e-01,3.888888888888888951e-01,6.111111111111111605e-01,6.111111111111111605e-01,2.222222222222222099e-01,2.777777777777777901e-01
1.900000000000000000e+01,4.210526315789473450e-01,2.631578947368420907e-01,4.210526315789473450e-01,3.157894736842105088e-01,4.736842105263157632e-01,3.684210526315789269e-01,5.789473684210526550e-01,7.368421052631578538e-01,4.210526315789473450e-01,3.157894736842105088e-01,3.157894736842105088e-01,6.842105263157894912e-01,3.684210526315789269e-01,5.789473684210526550e-01,6.842105263157894912e-01,4.210526315789473450e-01,1.578947368421052544e-01,3.157894736842105088e-01,6.315789473684210176e-01,3.157894736842105088e-01,6.315789473684210176e-01,4.210526315789473450e-01,5.263157894736841813e-01,4.210526315789473450e-01,6.315789473684210176e-01,3.684210526315789269e-01,4.736842105263157632e-01,4.210526315789473450e-01,5.789473684210526550e-01,5.263157894736841813e-01,4.736842105263157632e-01,5.789473684210526550e-01,7.368421052631578538e-01,4.210526315789473450e-01,6.842105263157894912e-01,6.315789473684210176e-01,4.210526315789473450e-01,3.157894736842105088e-01,2.631578947368420907e-01,7.894736842105263275e-01,6.842105263157894912e-01,4.210526315789473450e-01,4.210526315789473450e-01,1.052631578947368363e-01,2.631578947368420907e-01,3.684210526315789269e-01,3.684210526315789269e-01,5.263157894736841813e-01,6.842105263157894912e-01,4.210526315789473450e-01,6.842105263157894912e-01,3.684210526315789269e-01,6.842105263157894912e-01,6.315789473684210176e-01,3.684210526315789269e-01,3.684210526315789269e-01,2.105263157894736725e-01,4.736842105263157632e-01,5.263157894736841813e-01,3.684210526315789269e-01,6.315789473684210176e-01,4.736842105263157632e-01,7.894736842105263275e-01,5.789473684210526550e-01,3.684210526315789269e-01,3.157894736842105088e-01,3.684210526315789269e-01,7.368421052631578538e-01,5.789473684210526550e-01,4.736842105263157632e-01,5.789473684210526550e-01,5.263157894736841813e-01,3.157894736842105088e-01,5.789473684210526550e-01,5.789473684210526550e-01,7.368421052631578538e-01,7.368421052631578538e-01,4.736842105263157632e-01,5.263157894736841813e-01,3.157894736842105088e-01,3.684210526315789269e-01,5.789473684210526550e-01,2.105263157894736725e-01,6.315789473684210176e-01,5.263157894736841813e-01,4.736842105263157632e-01,4.736842105263157632e-01,4.736842105263157632e-01,4.736842105263157632e-01,6.315789473684210176e-01,9.473684210526315264e-01,4.210526315789473450e-01,4.210526315789473450e-01,5.263157894736841813e-01,3.684210526315789269e-01,3.684210526315789269e-01,6.315789473684210176e-01,5.789473684210526550e-01,2.631578947368420907e-01,3.157894736842105088e-01
2.000000000000000000e+01,4.500000000000000111e-01,2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,6.999999999999999556e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.999999999999999556e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.999999999999999889e-01,6.500000000000000222e-01,3.499999999999999778e-01,6.500000000000000222e-01,4.500000000000000111e-01,5.500000000000000444e-01,4.500000000000000111e-01,6.500000000000000222e-01,3.499999999999999778e-01,4.500000000000000111e-01,4.500000000000000111e-01,5.500000000000000444e-01,5.500000000000000444e-01,5.000000000000000000e-01,5.999999999999999778e-01,7.500000000000000000e-01,4.500000000000000111e-01,6.999999999999999556e-01,6.500000000000000222e-01,4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,8.000000000000000444e-01,6.999999999999999556e-01,4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.499999999999999778e-01,5.000000000000000000e-01,6.500000000000000222e-01,4.500000000000000111e-01,6.500000000000000222e-01,3.499999999999999778e-01,6.500000000000000222e-01,6.500000000000000222e-01,4.000000000000000222e-01,3.499999999999999778e-01,2.000000000000000111e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.499999999999999778e-01,6.500000000000000222e-01,5.000000000000000000e-01,8.000000000000000444e-01,5.999999999999999778e-01,4.000000000000000222e-01,3.499999999999999778e-01,4.000000000000000222e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.000000000000000000e-01,5.500000000000000444e-01,5.000000000000000000e-01,2.999999999999999889e-01,5.500000000000000444e-01,5.999999999999999778e-01,7.500000000000000000e-01,7.500000000000000000e-01,5.000000000000000000e-01,5.500000000000000444e-01,2.999999999999999889e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.000000000000000111e-01,6.500000000000000222e-01,5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000000e-01,4.500000000000000111e-01,4.500000000000000111e-01,6.500000000000000222e-01,9.499999999999999556e-01,4.500000000000000111e-01,4.000000000000000222e-01,5.000000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,5.999999999999999778e-01,5.999999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01
2.100000000000000000e+01,4.285714285714285476e-01,2.380952380952380820e-01,4.761904761904761640e-01,2.857142857142856984e-01,5.238095238095238360e-01,3.809523809523809312e-01,6.190476190476190688e-01,6.666666666666666297e-01,3.809523809523809312e-01,3.333333333333333148e-01,2.857142857142856984e-01,6.666666666666666297e-01,3.809523809523809312e-01,5.714285714285713969e-01,6.666666666666666297e-01,3.809523809523809312e-01,1.904761904761904656e-01,2.857142857142856984e-01,6.666666666666666297e-01,3.809523809523809312e-01,6.190476190476190688e-01,4.285714285714285476e-01,5.714285714285713969e-01,4.285714285714285476e-01,6.666666666666666297e-01,3.809523809523809312e-01,4.285714285714285476e-01,4.285714285714285476e-01,5.238095238095238360e-01,5.714285714285713969e-01,4.761904761904761640e-01,6.190476190476190688e-01,7.619047619047618625e-01,4.761904761904761640e-01,7.142857142857143016e-01,6.190476190476190688e-01,4.761904761904761640e-01,2.857142857142856984e-01,2.380952380952380820e-01,8.095238095238095344e-01,7.142857142857143016e-01,4.285714285714285476e-01,4.285714285714285476e-01,9.523809523809523281e-02,2.857142857142856984e-01,3.333333333333333148e-01,3.333333333333333148e-01,5.238095238095238360e-01,6.190476190476190688e-01,4.761904761904761640e-01,6.190476190476190688e-01,3.809523809523809312e-01,6.666666666666666297e-01,6.666666666666666297e-01,3.809523809523809312e-01,3.333333333333333148e-01,1.904761904761904656e-01,4.761904761904761640e-01,4.761904761904761640e-01,3.809523809523809312e-01,6.666666666666666297e-01,4.761904761904761640e-01,8.095238095238095344e-01,6.190476190476190688e-01,4.285714285714285476e-01,3.809523809523809312e-01,3.809523809523809312e-01,7.142857142857143016e-01,5.714285714285713969e-01,5.238095238095238360e-01,5.714285714285713969e-01,4.761904761904761640e-01,2.857142857142856984e-01,5.714285714285713969e-01,6.190476190476190688e-01,7.619047619047618625e-01,7.142857142857143016e-01,5.238095238095238360e-01,5.714285714285713969e-01,2.857142857142856984e-01,3.809523809523809312e-01,5.714285714285713969e-01,1.904761904761904656e-01,6.190476190476190688e-01,4.761904761904761640e-01,4.285714285714285476e-01,4.761904761904761640e-01,4.761904761904761640e-01,4.761904761904761640e-01,6.666666666666666297e-01,9.523809523809523281e-01,4.285714285714285476e-01,3.809523809523809312e-01,5.238095238095238360e-01,3.809523809523809312e-01,3.333333333333333148e-01,6.190476190476190688e-01,6.190476190476190688e-01,2.857142857142856984e-01,3.333333333333333148e-01
2.200000000000000000e+01,4.090909090909091161e-01,2.272727272727272652e-01,5.000000000000000000e-01,2.727272727272727071e-01,5.000000000000000000e-01,3.636363636363636465e-01,5.909090909090909394e-01,6.363636363636363535e-01,4.090909090909091161e-01,3.181818181818181768e-01,2.727272727272727071e-01,6.363636363636363535e-01,4.090909090909091161e-01,5.454545454545454142e-01,6.363636363636363535e-01,4.090909090909091161e-01,1.818181818181818232e-01,2.727272727272727071e-01,6.818181818181817677e-01,3.636363636363636465e-01,5.909090909090909394e-01,4.545454545454545303e-01,5.909090909090909394e-01,4.090909090909091161e-01,6.363636363636363535e-01,3.636363636363636465e-01,4.545454545454545303e-01,4.090909090909091161e-01,5.000000000000000000e-01,5.454545454545454142e-01,5.000000000000000000e-01,6.363636363636363535e-01,7.272727272727272929e-01,5.000000000000000000e-01,7.272727272727272929e-01,6.363636363636363535e-01,4.545454545454545303e-01,2.727272727272727071e-01,2.272727272727272652e-01,8.181818181818182323e-01,6.818181818181817677e-01,4.545454545454545303e-01,4.090909090909091161e-01,9.090909090909091161e-02,2.727272727272727071e-01,3.181818181818181768e-01,3.181818181818181768e-01,5.454545454545454142e-01,6.363636363636363535e-01,4.545454545454545303e-01,5.909090909090909394e-01,3.636363636363636465e-01,6.363636363636363535e-01,6.363636363636363535e-01,3.636363636363636465e-01,3.181818181818181768e-01,2.272727272727272652e-01,5.000000000000000000e-01,4.545454545454545303e-01,4.090909090909091161e-01,6.818181818181817677e-01,4.545454545454545303e-01,7.727272727272727071e-01,5.909090909090909394e-01,4.545454545454545303e-01,3.636363636363636465e-01,3.636363636363636465e-01,7.272727272727272929e-01,5.909090909090909394e-01,5.454545454545454142e-01,5.909090909090909394e-01,4.545454545454545303e-01,3.181818181818181768e-01,5.909090909090909394e-01,6.363636363636363535e-01,7.272727272727272929e-01,7.272727272727272929e-01,5.000000000000000000e-01,5.909090909090909394e-01,2.727272727272727071e-01,3.636363636363636465e-01,5.909090909090909394e-01,1.818181818181818232e-01,6.363636363636363535e-01,5.000000000000000000e-01,4.090909090909091161e-01,5.000000000000000000e-01,4.545454545454545303e-01,5.000000000000000000e-01,6.818181818181817677e-01,9.545454545454545858e-01,4.090909090909091161e-01,3.636363636363636465e-01,5.000000000000000000e-01,3.636363636363636465e-01,3.181818181818181768e-01,6.363636363636363535e-01,6.363636363636363535e-01,2.727272727272727071e-01,3.181818181818181768e-01
2.300000000000000000e+01,3.913043478260869734e-01,2.173913043478260809e-01,4.782608695652174058e-01,2.608695652173912971e-01,4.782608695652174058e-01,3.913043478260869734e-01,6.086956521739130821e-01,6.521739130434782705e-01,3.913043478260869734e-01,3.043478260869565410e-01,3.043478260869565410e-01,6.086956521739130821e-01,3.913043478260869734e-01,5.217391304347825942e-01,6.521739130434782705e-01,3.913043478260869734e-01,1.739130434782608647e-01,3.043478260869565410e-01,6.521739130434782705e-01,3.478260869565217295e-01,6.086956521739130821e-01,4.782608695652174058e-01,5.652173913043477826e-01,3.913043478260869734e-01,6.521739130434782705e-01,3.913043478260869734e-01,4.782608695652174058e-01,3.913043478260869734e-01,4.782608695652174058e-01,5.217391304347825942e-01,5.217391304347825942e-01,6.521739130434782705e-01,7.391304347826086474e-01,5.217391304347825942e-01,7.391304347826086474e-01,6.086956521739130821e-01,4.782608695652174058e-01,2.608695652173912971e-01,2.173913043478260809e-01,8.260869565217391353e-01,6.956521739130434590e-01,4.347826086956521618e-01,4.347826086956521618e-01,1.304347826086956486e-01,2.608695652173912971e-01,3.043478260869565410e-01,3.043478260869565410e-01,5.652173913043477826e-01,6.086956521739130821e-01,4.782608695652174058e-01,6.086956521739130821e-01,3.913043478260869734e-01,6.521739130434782705e-01,6.086956521739130821e-01,3.478260869565217295e-01,3.043478260869565410e-01,2.608695652173912971e-01,5.217391304347825942e-01,4.347826086956521618e-01,4.347826086956521618e-01,6.956521739130434590e-01,4.347826086956521618e-01,7.826086956521739468e-01,5.652173913043477826e-01,4.782608695652174058e-01,3.478260869565217295e-01,3.478260869565217295e-01,6.956521739130434590e-01,6.086956521739130821e-01,5.217391304347825942e-01,5.652173913043477826e-01,4.782608695652174058e-01,3.043478260869565410e-01,6.086956521739130821e-01,6.521739130434782705e-01,6.956521739130434590e-01,6.956521739130434590e-01,4.782608695652174058e-01,6.086956521739130821e-01,2.608695652173912971e-01,3.913043478260869734e-01,5.652173913043477826e-01,1.739130434782608647e-01,6.086956521739130821e-01,5.217391304347825942e-01,3.913043478260869734e-01,5.217391304347825942e-01,4.782608695652174058e-01,4.782608695652174058e-01,6.521739130434782705e-01,9.565217391304348116e-01,4.347826086956521618e-01,3.913043478260869734e-01,4.782608695652174058e-01,3.913043478260869734e-01,3.043478260869565410e-01,6.521739130434782705e-01,6.086956521739130821e-01,2.608695652173912971e-01,3.478260869565217295e-01
2.400000000000000000e+01,3.750000000000000000e-01,2.083333333333333426e-01,5.000000000000000000e-01,2.916666666666666852e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.833333333333333703e-01,6.666666666666666297e-01,4.166666666666666852e-01,3.333333333333333148e-01,2.916666666666666852e-01,6.250000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,3.750000000000000000e-01,1.666666666666666574e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.333333333333333148e-01,5.833333333333333703e-01,4.583333333333333148e-01,5.833333333333333703e-01,4.166666666666666852e-01,6.250000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.666666666666666297e-01,7.500000000000000000e-01,5.416666666666666297e-01,7.083333333333333703e-01,5.833333333333333703e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,8.333333333333333703e-01,6.666666666666666297e-01,4.583333333333333148e-01,4.583333333333333148e-01,1.250000000000000000e-01,2.500000000000000000e-01,2.916666666666666852e-01,2.916666666666666852e-01,5.416666666666666297e-01,6.250000000000000000e-01,5.000000000000000000e-01,5.833333333333333703e-01,3.750000000000000000e-01,6.666666666666666297e-01,5.833333333333333703e-01,3.333333333333333148e-01,3.333333333333333148e-01,2.500000000000000000e-01,5.000000000000000000e-01,4.166666666666666852e-01,4.583333333333333148e-01,7.083333333333333703e-01,4.583333333333333148e-01,7.916666666666666297e-01,5.833333333333333703e-01,4.583333333333333148e-01,3.750000000000000000e-01,3.333333333333333148e-01,7.083333333333333703e-01,5.833333333333333703e-01,5.416666666666666297e-01,5.416666666666666297e-01,5.000000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,6.666666666666666297e-01,7.083333333333333703e-01,7.083333333333333703e-01,4.583333333333333148e-01,6.250000000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,5.833333333333333703e-01,1.666666666666666574e-01,5.833333333333333703e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.583333333333333148e-01,6.250000000000000000e-01,9.583333333333333703e-01,4.583333333333333148e-01,3.750000000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,3.333333333333333148e-01,6.250000000000000000e-01,5.833333333333333703e-01,2.500000000000000000e-01,3.750000000000000000e-01
2.500000000000000000e+01,4.000000000000000222e-01,2.399999999999999911e-01,4.799999999999999822e-01,2.800000000000000266e-01,4.799999999999999822e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.800000000000000488e-01,4.400000000000000022e-01,3.599999999999999867e-01,2.800000000000000266e-01,5.999999999999999778e-01,3.599999999999999867e-01,4.799999999999999822e-01,6.400000000000000133e-01,3.599999999999999867e-01,1.600000000000000033e-01,3.599999999999999867e-01,6.800000000000000488e-01,3.200000000000000067e-01,5.600000000000000533e-01,4.799999999999999822e-01,5.600000000000000533e-01,4.000000000000000222e-01,6.400000000000000133e-01,4.000000000000000222e-01,4.799999999999999822e-01,3.599999999999999867e-01,5.200000000000000178e-01,5.200000000000000178e-01,5.200000000000000178e-01,6.800000000000000488e-01,7.600000000000000089e-01,5.600000000000000533e-01,7.199999999999999734e-01,5.600000000000000533e-01,5.200000000000000178e-01,2.800000000000000266e-01,2.399999999999999911e-01,8.399999999999999689e-01,6.800000000000000488e-01,4.400000000000000022e-01,4.799999999999999822e-01,1.199999999999999956e-01,2.399999999999999911e-01,3.200000000000000067e-01,3.200000000000000067e-01,5.200000000000000178e-01,6.400000000000000133e-01,4.799999999999999822e-01,5.999999999999999778e-01,4.000000000000000222e-01,6.800000000000000488e-01,5.999999999999999778e-01,3.599999999999999867e-01,3.599999999999999867e-01,2.399999999999999911e-01,4.799999999999999822e-01,4.000000000000000222e-01,4.400000000000000022e-01,7.199999999999999734e-01,4.799999999999999822e-01,8.000000000000000444e-01,5.600000000000000533e-01,4.400000000000000022e-01,4.000000000000000222e-01,3.200000000000000067e-01,7.199999999999999734e-01,5.999999999999999778e-01,5.600000000000000533e-01,5.200000000000000178e-01,5.200000000000000178e-01,3.200000000000000067e-01,6.400000000000000133e-01,6.800000000000000488e-01,7.199999999999999734e-01,6.800000000000000488e-01,4.799999999999999822e-01,6.400000000000000133e-01,2.399999999999999911e-01,4.000000000000000222e-01,5.999999999999999778e-01,1.600000000000000033e-01,5.999999999999999778e-01,5.200000000000000178e-01,3.599999999999999867e-01,4.799999999999999822e-01,5.200000000000000178e-01,4.799999999999999822e-01,6.400000000000000133e-01,9.599999999999999645e-01,4.400000000000000022e-01,4.000000000000000222e-01,5.200000000000000178e-01,4.000000000000000222e-01,3.200000000000000067e-01,6.400000000000000133e-01,5.999999999999999778e-01,2.399999999999999911e-01,3.599999999999999867e-01
2.600000000000000000e+01,3.846153846153846367e-01,2.307692307692307820e-01,5.000000000000000000e-01,2.692307692307692180e-01,4.615384615384615641e-01,3.846153846153846367e-01,6.153846153846154188e-01,6.538461538461538547e-01,4.615384615384615641e-01,3.461538461538461453e-01,2.692307692307692180e-01,6.153846153846154188e-01,3.846153846153846367e-01,4.615384615384615641e-01,6.538461538461538547e-01,3.846153846153846367e-01,1.538461538461538547e-01,3.461538461538461453e-01,6.538461538461538547e-01,3.461538461538461453e-01,5.384615384615384359e-01,5.000000000000000000e-01,5.769230769230768718e-01,4.230769230769230727e-01,6.153846153846154188e-01,3.846153846153846367e-01,4.615384615384615641e-01,3.461538461538461453e-01,5.384615384615384359e-01,5.000000000000000000e-01,5.384615384615384359e-01,6.923076923076922906e-01,7.692307692307692735e-01,5.769230769230768718e-01,7.307692307692307265e-01,5.769230769230768718e-01,5.000000000000000000e-01,2.692307692307692180e-01,2.307692307692307820e-01,8.076923076923077094e-01,6.923076923076922906e-01,4.615384615384615641e-01,5.000000000000000000e-01,1.538461538461538547e-01,2.692307692307692180e-01,3.461538461538461453e-01,3.461538461538461453e-01,5.384615384615384359e-01,6.538461538461538547e-01,5.000000000000000000e-01,6.153846153846154188e-01,4.230769230769230727e-01,6.923076923076922906e-01,6.153846153846154188e-01,3.461538461538461453e-01,3.461538461538461453e-01,2.692307692307692180e-01,4.615384615384615641e-01,4.230769230769230727e-01,4.615384615384615641e-01,7.307692307692307265e-01,4.615384615384615641e-01,8.076923076923077094e-01,5.769230769230768718e-01,4.230769230769230727e-01,4.230769230769230727e-01,3.076923076923077094e-01,7.307692307692307265e-01,6.153846153846154188e-01,5.769230769230768718e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.076923076923077094e-01,6.153846153846154188e-01,6.923076923076922906e-01,7.307692307692307265e-01,6.538461538461538547e-01,4.615384615384615641e-01,6.538461538461538547e-01,2.307692307692307820e-01,4.230769230769230727e-01,6.153846153846154188e-01,1.538461538461538547e-01,6.153846153846154188e-01,5.000000000000000000e-01,3.461538461538461453e-01,4.615384615384615641e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.538461538461538547e-01,9.615384615384615641e-01,4.615384615384615641e-01,4.230769230769230727e-01,5.000000000000000000e-01,3.846153846153846367e-01,3.076923076923077094e-01,6.153846153846154188e-01,6.153846153846154188e-01,2.307692307692307820e-01,3.846153846153846367e-01
2.700000000000000000e+01,3.703703703703703498e-01,2.592592592592592449e-01,5.185185185185184897e-01,2.962962962962962798e-01,4.444444444444444198e-01,4.074074074074073848e-01,6.296296296296296502e-01,6.666666666666666297e-01,4.444444444444444198e-01,3.333333333333333148e-01,2.592592592592592449e-01,6.296296296296296502e-01,3.703703703703703498e-01,4.814814814814814548e-01,6.296296296296296502e-01,3.703703703703703498e-01,1.851851851851851749e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.703703703703703498e-01,5.555555555555555802e-01,4.814814814814814548e-01,5.555555555555555802e-01,4.444444444444444198e-01,6.296296296296296502e-01,4.074074074074073848e-01,4.814814814814814548e-01,3.703703703703703498e-01,5.555555555555555802e-01,5.185185185185184897e-01,5.555555555555555802e-01,6.666666666666666297e-01,7.777777777777777901e-01,5.555555555555555802e-01,7.037037037037037202e-01,5.555555555555555802e-01,5.185185185185184897e-01,2.592592592592592449e-01,2.222222222222222099e-01,8.148148148148147696e-01,7.037037037037037202e-01,4.444444444444444198e-01,5.185185185185184897e-01,1.851851851851851749e-01,2.592592592592592449e-01,3.333333333333333148e-01,3.333333333333333148e-01,5.185185185185184897e-01,6.296296296296296502e-01,5.185185185185184897e-01,6.296296296296296502e-01,4.074074074074073848e-01,7.037037037037037202e-01,6.296296296296296502e-01,3.333333333333333148e-01,3.333333333333333148e-01,2.592592592592592449e-01,4.444444444444444198e-01,4.074074074074073848e-01,4.814814814814814548e-01,7.407407407407406996e-01,4.444444444444444198e-01,7.777777777777777901e-01,5.555555555555555802e-01,4.074074074074073848e-01,4.444444444444444198e-01,2.962962962962962798e-01,7.037037037037037202e-01,6.296296296296296502e-01,5.925925925925925597e-01,4.814814814814814548e-01,4.814814814814814548e-01,2.962962962962962798e-01,5.925925925925925597e-01,7.037037037037037202e-01,7.407407407407406996e-01,6.296296296296296502e-01,4.444444444444444198e-01,6.666666666666666297e-01,2.592592592592592449e-01,4.074074074074073848e-01,6.296296296296296502e-01,1.481481481481481399e-01,5.925925925925925597e-01,4.814814814814814548e-01,3.703703703703703498e-01,4.814814814814814548e-01,4.814814814814814548e-01,5.185185185185184897e-01,6.666666666666666297e-01,9.259259259259259300e-01,4.814814814814814548e-01,4.444444444444444198e-01,4.814814814814814548e-01,3.703703703703703498e-01,2.962962962962962798e-01,5.925925925925925597e-01,5.925925925925925597e-01,2.592592592592592449e-01,4.074074074074073848e-01
2.800000000000000000e+01,3.928571428571428492e-01,2.500000000000000000e-01,5.357142857142856984e-01,3.214285714285714524e-01,4.285714285714285476e-01,4.285714285714285476e-01,6.071428571428570953e-01,6.785714285714286031e-01,4.285714285714285476e-01,3.214285714285714524e-01,2.500000000000000000e-01,6.428571428571429047e-01,3.928571428571428492e-01,5.000000000000000000e-01,6.071428571428570953e-01,3.571428571428571508e-01,2.142857142857142738e-01,3.214285714285714524e-01,6.785714285714286031e-01,3.928571428571428492e-01,5.714285714285713969e-01,4.642857142857143016e-01,5.714285714285713969e-01,4.285714285714285476e-01,6.071428571428570953e-01,4.285714285714285476e-01,4.642857142857143016e-01,3.571428571428571508e-01,5.357142857142856984e-01,5.357142857142856984e-01,5.357142857142856984e-01,6.785714285714286031e-01,7.857142857142856984e-01,5.714285714285713969e-01,6.785714285714286031e-01,5.357142857142856984e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.142857142857142738e-01,8.214285714285713969e-01,7.142857142857143016e-01,4.285714285714285476e-01,5.357142857142856984e-01,1.785714285714285754e-01,2.500000000000000000e-01,3.214285714285714524e-01,3.571428571428571508e-01,5.000000000000000000e-01,6.071428571428570953e-01,5.357142857142856984e-01,6.428571428571429047e-01,3.928571428571428492e-01,7.142857142857143016e-01,6.071428571428570953e-01,3.214285714285714524e-01,3.571428571428571508e-01,2.857142857142856984e-01,4.285714285714285476e-01,3.928571428571428492e-01,5.000000000000000000e-01,7.500000000000000000e-01,4.285714285714285476e-01,7.500000000000000000e-01,5.357142857142856984e-01,4.285714285714285476e-01,4.642857142857143016e-01,2.857142857142856984e-01,7.142857142857143016e-01,6.071428571428570953e-01,5.714285714285713969e-01,4.642857142857143016e-01,5.000000000000000000e-01,3.214285714285714524e-01,6.071428571428570953e-01,7.142857142857143016e-01,7.142857142857143016e-01,6.428571428571429047e-01,4.285714285714285476e-01,6.785714285714286031e-01,2.500000000000000000e-01,4.285714285714285476e-01,6.428571428571429047e-01,1.785714285714285754e-01,6.071428571428570953e-01,4.642857142857143016e-01,3.571428571428571508e-01,5.000000000000000000e-01,4.642857142857143016e-01,5.357142857142856984e-01,6.428571428571429047e-01,8.928571428571429047e-01,4.642857142857143016e-01,4.642857142857143016e-01,4.642857142857143016e-01,3.928571428571428492e-01,3.214285714285714524e-01,5.714285714285713969e-01,5.714285714285713969e-01,2.500000000000000000e-01,3.928571428571428492e-01
2.900000000000000000e+01,3.793103448275861878e-01,2.758620689655172376e-01,5.172413793103448620e-01,3.103448275862069061e-01,4.137931034482758563e-01,4.482758620689655249e-01,6.206896551724138122e-01,6.896551724137931494e-01,4.137931034482758563e-01,3.448275862068965747e-01,2.413793103448275967e-01,6.206896551724138122e-01,4.137931034482758563e-01,4.827586206896551935e-01,5.862068965517240882e-01,3.793103448275861878e-01,2.068965517241379282e-01,3.103448275862069061e-01,6.896551724137931494e-01,4.137931034482758563e-01,5.517241379310344751e-01,4.827586206896551935e-01,5.517241379310344751e-01,4.482758620689655249e-01,6.206896551724138122e-01,4.482758620689655249e-01,4.827586206896551935e-01,3.448275862068965747e-01,5.172413793103448620e-01,5.517241379310344751e-01,5.172413793103448620e-01,6.896551724137931494e-01,7.586206896551723755e-01,5.862068965517240882e-01,6.896551724137931494e-01,5.517241379310344751e-01,5.172413793103448620e-01,2.758620689655172376e-01,2.413793103448275967e-01,8.275862068965517127e-01,7.241379310344827624e-01,4.482758620689655249e-01,5.517241379310344751e-01,1.724137931034482873e-01,2.413793103448275967e-01,3.103448275862069061e-01,3.448275862068965747e-01,4.827586206896551935e-01,6.206896551724138122e-01,5.172413793103448620e-01,6.206896551724138122e-01,3.793103448275861878e-01,6.896551724137931494e-01,6.206896551724138122e-01,3.448275862068965747e-01,3.793103448275861878e-01,2.758620689655172376e-01,4.137931034482758563e-01,4.137931034482758563e-01,5.172413793103448620e-01,7.586206896551723755e-01,4.137931034482758563e-01,7.586206896551723755e-01,5.517241379310344751e-01,4.137931034482758563e-01,4.482758620689655249e-01,2.758620689655172376e-01,6.896551724137931494e-01,6.206896551724138122e-01,5.862068965517240882e-01,4.482758620689655249e-01,4.827586206896551935e-01,3.448275862068965747e-01,6.206896551724138122e-01,7.241379310344827624e-01,6.896551724137931494e-01,6.206896551724138122e-01,4.137931034482758563e-01,6.896551724137931494e-01,2.413793103448275967e-01,4.482758620689655249e-01,6.206896551724138122e-01,1.724137931034482873e-01,6.206896551724138122e-01,4.827586206896551935e-01,3.448275862068965747e-01,4.827586206896551935e-01,4.482758620689655249e-01,5.517241379310344751e-01,6.551724137931034253e-01,8.620689655172413257e-01,4.482758620689655249e-01,4.827586206896551935e-01,4.482758620689655249e-01,3.793103448275861878e-01,3.448275862068965747e-01,5.862068965517240882e-01,5.862068965517240882e-01,2.413793103448275967e-01,4.137931034482758563e-01
3.000000000000000000e+01,4.000000000000000222e-01,2.666666666666666630e-01,5.000000000000000000e-01,2.999999999999999889e-01,4.000000000000000222e-01,4.333333333333333481e-01,5.999999999999999778e-01,6.666666666666666297e-01,4.333333333333333481e-01,3.333333333333333148e-01,2.666666666666666630e-01,6.333333333333333037e-01,4.333333333333333481e-01,4.666666666666666741e-01,5.666666666666666519e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.999999999999999889e-01,6.999999999999999556e-01,4.000000000000000222e-01,5.666666666666666519e-01,5.000000000000000000e-01,5.333333333333333259e-01,4.333333333333333481e-01,5.999999999999999778e-01,4.333333333333333481e-01,5.000000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,5.333333333333333259e-01,5.333333333333333259e-01,6.666666666666666297e-01,7.333333333333332815e-01,5.666666666666666519e-01,6.999999999999999556e-01,5.666666666666666519e-01,5.333333333333333259e-01,2.999999999999999889e-01,2.666666666666666630e-01,8.333333333333333703e-01,7.333333333333332815e-01,4.666666666666666741e-01,5.666666666666666519e-01,1.666666666666666574e-01,2.666666666666666630e-01,3.333333333333333148e-01,3.333333333333333148e-01,4.666666666666666741e-01,6.333333333333333037e-01,5.000000000000000000e-01,6.333333333333333037e-01,3.666666666666666408e-01,6.666666666666666297e-01,5.999999999999999778e-01,3.333333333333333148e-01,3.666666666666666408e-01,2.999999999999999889e-01,4.000000000000000222e-01,4.000000000000000222e-01,5.333333333333333259e-01,7.666666666666667185e-01,4.000000000000000222e-01,7.666666666666667185e-01,5.333333333333333259e-01,4.333333333333333481e-01,4.333333333333333481e-01,2.999999999999999889e-01,6.999999999999999556e-01,6.333333333333333037e-01,5.666666666666666519e-01,4.333333333333333481e-01,5.000000000000000000e-01,3.333333333333333148e-01,6.333333333333333037e-01,6.999999999999999556e-01,6.666666666666666297e-01,6.333333333333333037e-01,4.333333333333333481e-01,6.999999999999999556e-01,2.333333333333333370e-01,4.666666666666666741e-01,5.999999999999999778e-01,1.666666666666666574e-01,5.999999999999999778e-01,5.000000000000000000e-01,3.666666666666666408e-01,5.000000000000000000e-01,4.333333333333333481e-01,5.666666666666666519e-01,6.333333333333333037e-01,8.333333333333333703e-01,4.666666666666666741e-01,5.000000000000000000e-01,4.333333333333333481e-01,3.666666666666666408e-01,3.666666666666666408e-01,5.666666666666666519e-01,5.999999999999999778e-01,2.666666666666666630e-01,4.333333333333333481e-01
3.100000000000000000e+01,3.870967741935483764e-01,2.580645161290322509e-01,5.161290322580645018e-01,2.903225806451613100e-01,3.870967741935483764e-01,4.516129032258064391e-01,6.129032258064516236e-01,6.774193548387096309e-01,4.516129032258064391e-01,3.225806451612903136e-01,2.580645161290322509e-01,6.451612903225806273e-01,4.516129032258064391e-01,4.838709677419354982e-01,5.806451612903226200e-01,3.870967741935483764e-01,1.935483870967741882e-01,2.903225806451613100e-01,6.774193548387096309e-01,3.870967741935483764e-01,5.806451612903226200e-01,5.161290322580645018e-01,5.161290322580645018e-01,4.516129032258064391e-01,6.129032258064516236e-01,4.516129032258064391e-01,4.838709677419354982e-01,3.548387096774193727e-01,4.838709677419354982e-01,5.483870967741935054e-01,5.483870967741935054e-01,6.774193548387096309e-01,7.419354838709677491e-01,5.483870967741935054e-01,7.096774193548387455e-01,5.806451612903226200e-01,5.483870967741935054e-01,3.225806451612903136e-01,2.580645161290322509e-01,8.064516129032257563e-01,7.419354838709677491e-01,4.838709677419354982e-01,5.806451612903226200e-01,1.612903225806451568e-01,2.580645161290322509e-01,3.548387096774193727e-01,3.548387096774193727e-01,4.838709677419354982e-01,6.451612903225806273e-01,5.161290322580645018e-01,6.451612903225806273e-01,3.870967741935483764e-01,6.774193548387096309e-01,6.129032258064516236e-01,3.548387096774193727e-01,3.870967741935483764e-01,2.903225806451613100e-01,4.193548387096774355e-01,4.193548387096774355e-01,5.161290322580645018e-01,7.741935483870967527e-01,4.193548387096774355e-01,7.741935483870967527e-01,5.161290322580645018e-01,4.516129032258064391e-01,4.516129032258064391e-01,3.225806451612903136e-01,7.096774193548387455e-01,6.451612903225806273e-01,5.483870967741935054e-01,4.193548387096774355e-01,4.838709677419354982e-01,3.225806451612903136e-01,6.129032258064516236e-01,6.774193548387096309e-01,6.774193548387096309e-01,6.451612903225806273e-01,4.516129032258064391e-01,7.096774193548387455e-01,2.580645161290322509e-01,4.838709677419354982e-01,6.129032258064516236e-01,1.612903225806451568e-01,5.806451612903226200e-01,5.161290322580645018e-01,3.870967741935483764e-01,4.838709677419354982e-01,4.193548387096774355e-01,5.483870967741935054e-01,6.451612903225806273e-01,8.064516129032257563e-01,4.838709677419354982e-01,4.838709677419354982e-01,4.516129032258064391e-01,3.548387096774193727e-01,3.870967741935483764e-01,5.806451612903226200e-01,5.806451612903226200e-01,2.903225806451613100e-01,4.193548387096774355e-01
3.200000000000000000e+01,3.750000000000000000e-01,2.500000000000000000e-01,5.312500000000000000e-01,2.812500000000000000e-01,4.062500000000000000e-01,4.375000000000000000e-01,5.937500000000000000e-01,6.562500000000000000e-01,4.375000000000000000e-01,3.125000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,4.375000000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,3.750000000000000000e-01,2.187500000000000000e-01,3.125000000000000000e-01,6.562500000000000000e-01,3.750000000000000000e-01,5.937500000000000000e-01,5.312500000000000000e-01,5.000000000000000000e-01,4.687500000000000000e-01,6.250000000000000000e-01,4.687500000000000000e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.000000000000000000e-01,5.312500000000000000e-01,5.625000000000000000e-01,6.562500000000000000e-01,7.187500000000000000e-01,5.312500000000000000e-01,7.187500000000000000e-01,5.937500000000000000e-01,5.625000000000000000e-01,3.125000000000000000e-01,2.812500000000000000e-01,8.125000000000000000e-01,7.187500000000000000e-01,4.687500000000000000e-01,5.625000000000000000e-01,1.562500000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,3.437500000000000000e-01,5.000000000000000000e-01,6.562500000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,4.062500000000000000e-01,6.875000000000000000e-01,6.250000000000000000e-01,3.437500000000000000e-01,3.750000000000000000e-01,2.812500000000000000e-01,4.062500000000000000e-01,4.062500000000000000e-01,5.312500000000000000e-01,7.812500000000000000e-01,4.062500000000000000e-01,7.812500000000000000e-01,5.000000000000000000e-01,4.687500000000000000e-01,4.687500000000000000e-01,3.125000000000000000e-01,6.875000000000000000e-01,6.250000000000000000e-01,5.625000000000000000e-01,4.375000000000000000e-01,4.687500000000000000e-01,3.125000000000000000e-01,6.250000000000000000e-01,6.875000000000000000e-01,6.875000000000000000e-01,6.562500000000000000e-01,4.687500000000000000e-01,7.187500000000000000e-01,2.812500000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,1.875000000000000000e-01,5.625000000000000000e-01,5.312500000000000000e-01,4.062500000000000000e-01,4.687500000000000000e-01,4.375000000000000000e-01,5.312500000000000000e-01,6.250000000000000000e-01,7.812500000000000000e-01,4.687500000000000000e-01,5.000000000000000000e-01,4.687500000000000000e-01,3.750000000000000000e-01,3.750000000000000000e-01,5.625000000000000000e-01,5.937500000000000000e-01,2.812500000000000000e-01,4.375000000000000000e-01
3.300000000000000000e+01,3.939393939393939226e-01,2.424242424242424310e-01,5.151515151515151381e-01,2.727272727272727071e-01,3.939393939393939226e-01,4.545454545454545303e-01,6.060606060606060774e-01,6.363636363636363535e-01,4.545454545454545303e-01,3.030303030303030387e-01,2.424242424242424310e-01,6.060606060606060774e-01,4.242424242424242542e-01,4.848484848484848619e-01,5.757575757575758013e-01,3.636363636363636465e-01,2.121212121212121271e-01,3.333333333333333148e-01,6.666666666666666297e-01,3.939393939393939226e-01,6.060606060606060774e-01,5.454545454545454142e-01,5.151515151515151381e-01,4.545454545454545303e-01,6.060606060606060774e-01,4.545454545454545303e-01,4.848484848484848619e-01,3.939393939393939226e-01,5.151515151515151381e-01,5.454545454545454142e-01,5.454545454545454142e-01,6.363636363636363535e-01,7.272727272727272929e-01,5.454545454545454142e-01,7.272727272727272929e-01,6.060606060606060774e-01,5.757575757575758013e-01,3.333333333333333148e-01,2.727272727272727071e-01,7.878787878787878451e-01,7.272727272727272929e-01,4.848484848484848619e-01,5.454545454545454142e-01,1.515151515151515194e-01,2.424242424242424310e-01,3.939393939393939226e-01,3.333333333333333148e-01,5.151515151515151381e-01,6.666666666666666297e-01,5.151515151515151381e-01,6.363636363636363535e-01,3.939393939393939226e-01,6.666666666666666297e-01,6.363636363636363535e-01,3.333333333333333148e-01,3.636363636363636465e-01,3.030303030303030387e-01,4.242424242424242542e-01,4.242424242424242542e-01,5.454545454545454142e-01,7.575757575757575690e-01,3.939393939393939226e-01,7.575757575757575690e-01,5.151515151515151381e-01,4.545454545454545303e-01,4.848484848484848619e-01,3.030303030303030387e-01,6.969696969696970168e-01,6.060606060606060774e-01,5.757575757575758013e-01,4.545454545454545303e-01,4.545454545454545303e-01,3.030303030303030387e-01,6.363636363636363535e-01,6.969696969696970168e-01,6.666666666666666297e-01,6.363636363636363535e-01,4.848484848484848619e-01,6.969696969696970168e-01,3.030303030303030387e-01,4.848484848484848619e-01,6.363636363636363535e-01,1.818181818181818232e-01,5.757575757575758013e-01,5.454545454545454142e-01,4.242424242424242542e-01,4.848484848484848619e-01,4.242424242424242542e-01,5.454545454545454142e-01,6.363636363636363535e-01,7.878787878787878451e-01,4.545454545454545303e-01,4.848484848484848619e-01,4.848484848484848619e-01,3.636363636363636465e-01,3.939393939393939226e-01,5.454545454545454142e-01,5.757575757575758013e-01,2.727272727272727071e-01,4.242424242424242542e-01
3.400000000000000000e+01,4.117647058823529216e-01,2.647058823529411797e-01,5.294117647058823595e-01,2.647058823529411797e-01,4.117647058823529216e-01,4.705882352941176405e-01,5.882352941176470784e-01,6.470588235294117974e-01,4.411764705882352811e-01,2.941176470588235392e-01,2.647058823529411797e-01,6.176470588235294379e-01,4.117647058823529216e-01,5.000000000000000000e-01,5.588235294117647189e-01,3.529411764705882582e-01,2.058823529411764608e-01,3.235294117647058987e-01,6.470588235294117974e-01,4.117647058823529216e-01,6.176470588235294379e-01,5.294117647058823595e-01,5.000000000000000000e-01,4.705882352941176405e-01,5.882352941176470784e-01,4.705882352941176405e-01,5.000000000000000000e-01,3.823529411764705621e-01,5.000000000000000000e-01,5.588235294117647189e-01,5.588235294117647189e-01,6.470588235294117974e-01,7.352941176470588758e-01,5.294117647058823595e-01,7.352941176470588758e-01,6.176470588235294379e-01,5.882352941176470784e-01,3.235294117647058987e-01,2.941176470588235392e-01,7.647058823529411242e-01,7.058823529411765163e-01,4.705882352941176405e-01,5.588235294117647189e-01,1.764705882352941291e-01,2.352941176470588203e-01,3.823529411764705621e-01,3.235294117647058987e-01,5.294117647058823595e-01,6.764705882352941568e-01,5.000000000000000000e-01,6.470588235294117974e-01,3.823529411764705621e-01,6.764705882352941568e-01,6.470588235294117974e-01,3.529411764705882582e-01,3.823529411764705621e-01,2.941176470588235392e-01,4.117647058823529216e-01,4.411764705882352811e-01,5.588235294117647189e-01,7.647058823529411242e-01,4.117647058823529216e-01,7.647058823529411242e-01,5.000000000000000000e-01,4.411764705882352811e-01,5.000000000000000000e-01,2.941176470588235392e-01,6.764705882352941568e-01,5.882352941176470784e-01,5.882352941176470784e-01,4.411764705882352811e-01,4.705882352941176405e-01,3.235294117647058987e-01,6.470588235294117974e-01,7.058823529411765163e-01,6.764705882352941568e-01,6.470588235294117974e-01,4.705882352941176405e-01,7.058823529411765163e-01,2.941176470588235392e-01,4.705882352941176405e-01,6.470588235294117974e-01,1.764705882352941291e-01,5.882352941176470784e-01,5.294117647058823595e-01,4.411764705882352811e-01,5.000000000000000000e-01,4.117647058823529216e-01,5.588235294117647189e-01,6.176470588235294379e-01,7.941176470588234837e-01,4.411764705882352811e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.529411764705882582e-01,3.823529411764705621e-01,5.294117647058823595e-01,5.882352941176470784e-01,2.647058823529411797e-01,4.411764705882352811e-01
3.500000000000000000e+01,4.285714285714285476e-01,2.571428571428571175e-01,5.142857142857142350e-01,2.571428571428571175e-01,4.285714285714285476e-01,4.857142857142857095e-01,5.714285714285713969e-01,6.285714285714285587e-01,4.571428571428571286e-01,3.142857142857142794e-01,2.857142857142856984e-01,6.285714285714285587e-01,4.000000000000000222e-01,5.142857142857142350e-01,5.714285714285713969e-01,3.428571428571428603e-01,2.000000000000000111e-01,3.142857142857142794e-01,6.571428571428571397e-01,4.285714285714285476e-01,5.999999999999999778e-01,5.142857142857142350e-01,5.142857142857142350e-01,4.857142857142857095e-01,5.714285714285713969e-01,4.571428571428571286e-01,4.857142857142857095e-01,3.714285714285714413e-01,4.857142857142857095e-01,5.428571428571428159e-01,5.428571428571428159e-01,6.285714285714285587e-01,7.428571428571428825e-01,5.428571428571428159e-01,7.142857142857143016e-01,6.285714285714285587e-01,5.714285714285713969e-01,3.428571428571428603e-01,2.857142857142856984e-01,7.714285714285714635e-01,7.142857142857143016e-01,4.857142857142857095e-01,5.428571428571428159e-01,1.714285714285714302e-01,2.285714285714285643e-01,3.714285714285714413e-01,3.428571428571428603e-01,5.142857142857142350e-01,6.571428571428571397e-01,5.142857142857142350e-01,6.571428571428571397e-01,3.714285714285714413e-01,6.571428571428571397e-01,6.285714285714285587e-01,3.428571428571428603e-01,4.000000000000000222e-01,2.857142857142856984e-01,4.000000000000000222e-01,4.571428571428571286e-01,5.714285714285713969e-01,7.714285714285714635e-01,4.000000000000000222e-01,7.714285714285714635e-01,4.857142857142857095e-01,4.571428571428571286e-01,5.142857142857142350e-01,2.857142857142856984e-01,6.857142857142857206e-01,5.999999999999999778e-01,5.714285714285713969e-01,4.571428571428571286e-01,4.571428571428571286e-01,3.142857142857142794e-01,6.571428571428571397e-01,7.142857142857143016e-01,6.571428571428571397e-01,6.571428571428571397e-01,4.571428571428571286e-01,6.857142857142857206e-01,3.142857142857142794e-01,4.571428571428571286e-01,6.571428571428571397e-01,2.000000000000000111e-01,5.999999999999999778e-01,5.142857142857142350e-01,4.571428571428571286e-01,5.142857142857142350e-01,4.285714285714285476e-01,5.428571428571428159e-01,6.285714285714285587e-01,8.000000000000000444e-01,4.571428571428571286e-01,5.142857142857142350e-01,5.142857142857142350e-01,3.714285714285714413e-01,3.714285714285714413e-01,5.428571428571428159e-01,5.999999999999999778e-01,2.571428571428571175e-01,4.571428571428571286e-01
3.600000000000000000e+01,4.166666666666666852e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,4.166666666666666852e-01,4.722222222222222099e-01,5.555555555555555802e-01,6.388888888888888395e-01,4.444444444444444198e-01,3.055555555555555802e-01,2.777777777777777901e-01,6.111111111111111605e-01,3.888888888888888951e-01,5.277777777777777901e-01,5.555555555555555802e-01,3.333333333333333148e-01,1.944444444444444475e-01,3.333333333333333148e-01,6.666666666666666297e-01,4.166666666666666852e-01,6.111111111111111605e-01,5.277777777777777901e-01,5.277777777777777901e-01,4.722222222222222099e-01,5.555555555555555802e-01,4.444444444444444198e-01,4.722222222222222099e-01,3.611111111111111049e-01,4.722222222222222099e-01,5.555555555555555802e-01,5.555555555555555802e-01,6.388888888888888395e-01,7.222222222222222099e-01,5.555555555555555802e-01,7.222222222222222099e-01,6.388888888888888395e-01,5.555555555555555802e-01,3.333333333333333148e-01,2.777777777777777901e-01,7.777777777777777901e-01,7.222222222222222099e-01,5.000000000000000000e-01,5.277777777777777901e-01,1.666666666666666574e-01,2.222222222222222099e-01,3.611111111111111049e-01,3.611111111111111049e-01,5.000000000000000000e-01,6.388888888888888395e-01,5.000000000000000000e-01,6.388888888888888395e-01,3.611111111111111049e-01,6.666666666666666297e-01,6.388888888888888395e-01,3.611111111111111049e-01,4.166666666666666852e-01,2.777777777777777901e-01,4.166666666666666852e-01,4.444444444444444198e-01,5.833333333333333703e-01,7.777777777777777901e-01,4.166666666666666852e-01,7.500000000000000000e-01,5.000000000000000000e-01,4.444444444444444198e-01,5.277777777777777901e-01,2.777777777777777901e-01,6.944444444444444198e-01,6.111111111111111605e-01,5.555555555555555802e-01,4.444444444444444198e-01,4.444444444444444198e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.222222222222222099e-01,6.388888888888888395e-01,6.388888888888888395e-01,4.444444444444444198e-01,6.944444444444444198e-01,3.055555555555555802e-01,4.444444444444444198e-01,6.388888888888888395e-01,2.222222222222222099e-01,6.111111111111111605e-01,5.000000000000000000e-01,4.722222222222222099e-01,5.000000000000000000e-01,4.166666666666666852e-01,5.277777777777777901e-01,6.111111111111111605e-01,8.055555555555555802e-01,4.444444444444444198e-01,5.000000000000000000e-01,5.277777777777777901e-01,3.611111111111111049e-01,3.888888888888888951e-01,5.555555555555555802e-01,5.833333333333333703e-01,2.500000000000000000e-01,4.444444444444444198e-01
3.700000000000000000e+01,4.054054054054054279e-01,2.432432432432432567e-01,5.135135135135134865e-01,2.432432432432432567e-01,4.324324324324324564e-01,4.864864864864865135e-01,5.405405405405405705e-01,6.216216216216216006e-01,4.594594594594594850e-01,2.972972972972973138e-01,2.972972972972973138e-01,6.216216216216216006e-01,3.783783783783783994e-01,5.405405405405405705e-01,5.675675675675675436e-01,3.243243243243243423e-01,1.891891891891891997e-01,3.243243243243243423e-01,6.756756756756756577e-01,4.054054054054054279e-01,5.945945945945946276e-01,5.405405405405405705e-01,5.135135135135134865e-01,4.864864864864865135e-01,5.405405405405405705e-01,4.594594594594594850e-01,4.864864864864865135e-01,3.513513513513513709e-01,4.594594594594594850e-01,5.405405405405405705e-01,5.675675675675675436e-01,6.486486486486486847e-01,7.027027027027027417e-01,5.675675675675675436e-01,7.297297297297297147e-01,6.486486486486486847e-01,5.675675675675675436e-01,3.243243243243243423e-01,2.702702702702702853e-01,7.567567567567567988e-01,7.297297297297297147e-01,5.135135135135134865e-01,5.135135135135134865e-01,1.621621621621621712e-01,2.162162162162162282e-01,3.513513513513513709e-01,3.513513513513513709e-01,4.864864864864865135e-01,6.486486486486486847e-01,4.864864864864865135e-01,6.486486486486486847e-01,3.783783783783783994e-01,6.756756756756756577e-01,6.216216216216216006e-01,3.513513513513513709e-01,4.054054054054054279e-01,2.972972972972973138e-01,4.054054054054054279e-01,4.324324324324324564e-01,5.945945945945946276e-01,7.567567567567567988e-01,4.054054054054054279e-01,7.297297297297297147e-01,5.135135135135134865e-01,4.594594594594594850e-01,5.405405405405405705e-01,2.972972972972973138e-01,7.027027027027027417e-01,6.216216216216216006e-01,5.675675675675675436e-01,4.594594594594594850e-01,4.324324324324324564e-01,3.243243243243243423e-01,6.756756756756756577e-01,7.297297297297297147e-01,6.216216216216216006e-01,6.216216216216216006e-01,4.594594594594594850e-01,6.756756756756756577e-01,2.972972972972973138e-01,4.594594594594594850e-01,6.486486486486486847e-01,2.162162162162162282e-01,6.216216216216216006e-01,5.135135135135134865e-01,4.864864864864865135e-01,5.135135135135134865e-01,4.324324324324324564e-01,5.135135135135134865e-01,6.216216216216216006e-01,7.837837837837837718e-01,4.324324324324324564e-01,4.864864864864865135e-01,5.135135135135134865e-01,3.783783783783783994e-01,3.783783783783783994e-01,5.675675675675675436e-01,5.945945945945946276e-01,2.432432432432432567e-01,4.594594594594594850e-01
3.800000000000000000e+01,4.210526315789473450e-01,2.368421052631578816e-01,5.263157894736841813e-01,2.368421052631578816e-01,4.210526315789473450e-01,4.736842105263157632e-01,5.263157894736841813e-01,6.315789473684210176e-01,4.473684210526315819e-01,2.894736842105263275e-01,2.894736842105263275e-01,6.315789473684210176e-01,3.684210526315789269e-01,5.526315789473684736e-01,5.789473684210526550e-01,3.157894736842105088e-01,1.842105263157894635e-01,3.421052631578947456e-01,6.842105263157894912e-01,4.210526315789473450e-01,6.052631578947368363e-01,5.526315789473684736e-01,5.263157894736841813e-01,4.736842105263157632e-01,5.526315789473684736e-01,4.736842105263157632e-01,4.736842105263157632e-01,3.421052631578947456e-01,4.473684210526315819e-01,5.526315789473684736e-01,5.789473684210526550e-01,6.578947368421053099e-01,6.842105263157894912e-01,5.526315789473684736e-01,7.368421052631578538e-01,6.578947368421053099e-01,5.789473684210526550e-01,3.157894736842105088e-01,2.894736842105263275e-01,7.631578947368421462e-01,7.368421052631578538e-01,5.263157894736841813e-01,5.263157894736841813e-01,1.842105263157894635e-01,2.105263157894736725e-01,3.684210526315789269e-01,3.684210526315789269e-01,4.736842105263157632e-01,6.578947368421053099e-01,4.736842105263157632e-01,6.315789473684210176e-01,3.684210526315789269e-01,6.842105263157894912e-01,6.315789473684210176e-01,3.684210526315789269e-01,3.947368421052631637e-01,2.894736842105263275e-01,3.947368421052631637e-01,4.210526315789473450e-01,5.789473684210526550e-01,7.368421052631578538e-01,3.947368421052631637e-01,7.105263157894736725e-01,5.263157894736841813e-01,4.736842105263157632e-01,5.263157894736841813e-01,2.894736842105263275e-01,6.842105263157894912e-01,6.315789473684210176e-01,5.526315789473684736e-01,4.473684210526315819e-01,4.210526315789473450e-01,3.421052631578947456e-01,6.842105263157894912e-01,7.105263157894736725e-01,6.315789473684210176e-01,6.052631578947368363e-01,4.736842105263157632e-01,6.842105263157894912e-01,2.894736842105263275e-01,4.736842105263157632e-01,6.578947368421053099e-01,2.105263157894736725e-01,6.315789473684210176e-01,5.000000000000000000e-01,4.736842105263157632e-01,5.263157894736841813e-01,4.210526315789473450e-01,5.263157894736841813e-01,6.315789473684210176e-01,7.894736842105263275e-01,4.473684210526315819e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.684210526315789269e-01,3.947368421052631637e-01,5.789473684210526550e-01,6.052631578947368363e-01,2.368421052631578816e-01,4.736842105263157632e-01
3.900000000000000000e+01,4.102564102564102422e-01,2.564102564102563875e-01,5.128205128205127750e-01,2.307692307692307820e-01,4.358974358974359031e-01,4.615384615384615641e-01,5.128205128205127750e-01,6.153846153846154188e-01,4.615384615384615641e-01,3.076923076923077094e-01,2.820512820512820484e-01,6.410256410256410797e-01,3.846153846153846367e-01,5.641025641025640969e-01,5.641025641025640969e-01,3.333333333333333148e-01,1.794871794871794879e-01,3.589743589743589758e-01,6.923076923076922906e-01,4.102564102564102422e-01,6.153846153846154188e-01,5.641025641025640969e-01,5.384615384615384359e-01,4.871794871794871695e-01,5.641025641025640969e-01,4.615384615384615641e-01,4.871794871794871695e-01,3.589743589743589758e-01,4.358974358974359031e-01,5.384615384615384359e-01,5.897435897435897578e-01,6.666666666666666297e-01,6.666666666666666297e-01,5.641025641025640969e-01,7.435897435897436125e-01,6.666666666666666297e-01,5.641025641025640969e-01,3.333333333333333148e-01,3.076923076923077094e-01,7.692307692307692735e-01,7.435897435897436125e-01,5.384615384615384359e-01,5.384615384615384359e-01,1.794871794871794879e-01,2.051282051282051211e-01,3.589743589743589758e-01,3.846153846153846367e-01,4.871794871794871695e-01,6.666666666666666297e-01,4.871794871794871695e-01,6.410256410256410797e-01,3.589743589743589758e-01,6.923076923076922906e-01,6.153846153846154188e-01,3.589743589743589758e-01,3.846153846153846367e-01,2.820512820512820484e-01,3.846153846153846367e-01,4.358974358974359031e-01,5.641025641025640969e-01,7.435897435897436125e-01,4.102564102564102422e-01,7.179487179487179516e-01,5.128205128205127750e-01,4.615384615384615641e-01,5.128205128205127750e-01,2.820512820512820484e-01,6.923076923076922906e-01,6.410256410256410797e-01,5.641025641025640969e-01,4.615384615384615641e-01,4.102564102564102422e-01,3.589743589743589758e-01,6.923076923076922906e-01,7.179487179487179516e-01,6.410256410256410797e-01,6.153846153846154188e-01,4.871794871794871695e-01,6.666666666666666297e-01,3.076923076923077094e-01,4.871794871794871695e-01,6.410256410256410797e-01,2.307692307692307820e-01,6.410256410256410797e-01,4.871794871794871695e-01,4.871794871794871695e-01,5.128205128205127750e-01,4.102564102564102422e-01,5.384615384615384359e-01,6.410256410256410797e-01,7.692307692307692735e-01,4.615384615384615641e-01,5.128205128205127750e-01,4.871794871794871695e-01,3.846153846153846367e-01,3.846153846153846367e-01,5.897435897435897578e-01,6.153846153846154188e-01,2.564102564102563875e-01,4.615384615384615641e-01
4.000000000000000000e+01,4.000000000000000222e-01,2.750000000000000222e-01,5.250000000000000222e-01,2.250000000000000056e-01,4.249999999999999889e-01,4.500000000000000111e-01,5.250000000000000222e-01,5.999999999999999778e-01,4.749999999999999778e-01,2.999999999999999889e-01,2.750000000000000222e-01,6.250000000000000000e-01,4.000000000000000222e-01,5.749999999999999556e-01,5.749999999999999556e-01,3.499999999999999778e-01,2.000000000000000111e-01,3.499999999999999778e-01,6.999999999999999556e-01,4.249999999999999889e-01,5.999999999999999778e-01,5.500000000000000444e-01,5.250000000000000222e-01,4.749999999999999778e-01,5.749999999999999556e-01,4.749999999999999778e-01,5.000000000000000000e-01,3.750000000000000000e-01,4.500000000000000111e-01,5.250000000000000222e-01,5.749999999999999556e-01,6.500000000000000222e-01,6.750000000000000444e-01,5.749999999999999556e-01,7.249999999999999778e-01,6.750000000000000444e-01,5.749999999999999556e-01,3.250000000000000111e-01,2.999999999999999889e-01,7.750000000000000222e-01,7.500000000000000000e-01,5.250000000000000222e-01,5.250000000000000222e-01,2.000000000000000111e-01,2.250000000000000056e-01,3.499999999999999778e-01,4.000000000000000222e-01,5.000000000000000000e-01,6.750000000000000444e-01,5.000000000000000000e-01,6.500000000000000222e-01,3.499999999999999778e-01,6.999999999999999556e-01,6.250000000000000000e-01,3.750000000000000000e-01,3.750000000000000000e-01,2.750000000000000222e-01,3.750000000000000000e-01,4.500000000000000111e-01,5.749999999999999556e-01,7.500000000000000000e-01,4.249999999999999889e-01,7.249999999999999778e-01,5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000000e-01,2.750000000000000222e-01,6.750000000000000444e-01,6.250000000000000000e-01,5.500000000000000444e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.499999999999999778e-01,6.999999999999999556e-01,7.249999999999999778e-01,6.250000000000000000e-01,5.999999999999999778e-01,5.000000000000000000e-01,6.750000000000000444e-01,3.250000000000000111e-01,4.749999999999999778e-01,6.250000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,5.500000000000000444e-01,6.250000000000000000e-01,7.750000000000000222e-01,4.500000000000000111e-01,5.250000000000000222e-01,4.749999999999999778e-01,3.750000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,5.999999999999999778e-01,2.750000000000000222e-01,4.500000000000000111e-01
4.100000000000000000e+01,3.902439024390244038e-01,2.926829268292682751e-01,5.365853658536585691e-01,2.195121951219512202e-01,4.146341463414633943e-01,4.634146341463414864e-01,5.365853658536585691e-01,5.853658536585365502e-01,4.878048780487804770e-01,2.926829268292682751e-01,2.682926829268292845e-01,6.097560975609755962e-01,3.902439024390244038e-01,5.609756097560976151e-01,5.853658536585365502e-01,3.658536585365853577e-01,1.951219512195122019e-01,3.414634146341463672e-01,6.829268292682927344e-01,4.390243902439024404e-01,5.853658536585365502e-01,5.609756097560976151e-01,5.365853658536585691e-01,4.634146341463414864e-01,5.609756097560976151e-01,4.878048780487804770e-01,5.121951219512195230e-01,3.902439024390244038e-01,4.390243902439024404e-01,5.365853658536585691e-01,5.853658536585365502e-01,6.585365853658536883e-01,6.585365853658536883e-01,5.853658536585365502e-01,7.317073170731707155e-01,6.829268292682927344e-01,5.853658536585365502e-01,3.414634146341463672e-01,2.926829268292682751e-01,7.804878048780488076e-01,7.560975609756097615e-01,5.121951219512195230e-01,5.121951219512195230e-01,1.951219512195122019e-01,2.195121951219512202e-01,3.414634146341463672e-01,4.146341463414633943e-01,5.121951219512195230e-01,6.585365853658536883e-01,4.878048780487804770e-01,6.585365853658536883e-01,3.414634146341463672e-01,7.073170731707316694e-01,6.097560975609755962e-01,3.658536585365853577e-01,3.902439024390244038e-01,2.682926829268292845e-01,3.658536585365853577e-01,4.390243902439024404e-01,5.853658536585365502e-01,7.560975609756097615e-01,4.146341463414633943e-01,7.317073170731707155e-01,5.121951219512195230e-01,4.390243902439024404e-01,5.121951219512195230e-01,2.926829268292682751e-01,6.829268292682927344e-01,6.097560975609755962e-01,5.609756097560976151e-01,4.390243902439024404e-01,4.146341463414633943e-01,3.414634146341463672e-01,7.073170731707316694e-01,7.317073170731707155e-01,6.097560975609755962e-01,5.853658536585365502e-01,5.121951219512195230e-01,6.585365853658536883e-01,3.414634146341463672e-01,4.634146341463414864e-01,6.097560975609755962e-01,2.439024390243902385e-01,6.097560975609755962e-01,4.878048780487804770e-01,5.121951219512195230e-01,5.121951219512195230e-01,3.902439024390244038e-01,5.365853658536585691e-01,6.097560975609755962e-01,7.804878048780488076e-01,4.390243902439024404e-01,5.365853658536585691e-01,4.878048780487804770e-01,3.902439024390244038e-01,3.902439024390244038e-01,6.097560975609755962e-01,6.097560975609755962e-01,2.682926829268292845e-01,4.390243902439024404e-01
4.200000000000000000e+01,3.809523809523809312e-01,2.857142857142856984e-01,5.238095238095238360e-01,2.380952380952380820e-01,4.047619047619047672e-01,4.761904761904761640e-01,5.238095238095238360e-01,5.714285714285713969e-01,4.761904761904761640e-01,3.095238095238095344e-01,2.619047619047619180e-01,5.952380952380952328e-01,4.047619047619047672e-01,5.714285714285713969e-01,5.952380952380952328e-01,3.571428571428571508e-01,1.904761904761904656e-01,3.333333333333333148e-01,6.904761904761904656e-01,4.523809523809523836e-01,5.952380952380952328e-01,5.714285714285713969e-01,5.238095238095238360e-01,4.523809523809523836e-01,5.714285714285713969e-01,5.000000000000000000e-01,5.000000000000000000e-01,3.809523809523809312e-01,4.285714285714285476e-01,5.476190476190476719e-01,5.952380952380952328e-01,6.666666666666666297e-01,6.428571428571429047e-01,5.714285714285713969e-01,7.380952380952381375e-01,6.666666666666666297e-01,5.714285714285713969e-01,3.333333333333333148e-01,3.095238095238095344e-01,7.857142857142856984e-01,7.619047619047618625e-01,5.238095238095238360e-01,5.000000000000000000e-01,1.904761904761904656e-01,2.380952380952380820e-01,3.571428571428571508e-01,4.047619047619047672e-01,5.238095238095238360e-01,6.428571428571429047e-01,5.000000000000000000e-01,6.666666666666666297e-01,3.571428571428571508e-01,7.142857142857143016e-01,5.952380952380952328e-01,3.571428571428571508e-01,4.047619047619047672e-01,2.619047619047619180e-01,3.809523809523809312e-01,4.285714285714285476e-01,5.714285714285713969e-01,7.380952380952381375e-01,4.285714285714285476e-01,7.380952380952381375e-01,5.000000000000000000e-01,4.285714285714285476e-01,5.000000000000000000e-01,3.095238095238095344e-01,6.904761904761904656e-01,6.190476190476190688e-01,5.476190476190476719e-01,4.523809523809523836e-01,4.047619047619047672e-01,3.333333333333333148e-01,7.142857142857143016e-01,7.142857142857143016e-01,5.952380952380952328e-01,5.952380952380952328e-01,5.000000000000000000e-01,6.666666666666666297e-01,3.571428571428571508e-01,4.761904761904761640e-01,5.952380952380952328e-01,2.380952380952380820e-01,5.952380952380952328e-01,5.000000000000000000e-01,5.238095238095238360e-01,5.000000000000000000e-01,4.047619047619047672e-01,5.476190476190476719e-01,6.190476190476190688e-01,7.857142857142856984e-01,4.285714285714285476e-01,5.238095238095238360e-01,4.761904761904761640e-01,4.047619047619047672e-01,3.809523809523809312e-01,6.190476190476190688e-01,6.190476190476190688e-01,2.619047619047619180e-01,4.523809523809523836e-01
4.300000000000000000e+01,3.953488372093023062e-01,2.790697674418604612e-01,5.116279069767442067e-01,2.325581395348837177e-01,4.186046511627907196e-01,4.651162790697674354e-01,5.116279069767442067e-01,5.813953488372093359e-01,4.651162790697674354e-01,3.255813953488372325e-01,2.790697674418604612e-01,5.813953488372093359e-01,3.953488372093023062e-01,5.581395348837209225e-01,6.046511627906976383e-01,3.488372093023255904e-01,2.093023255813953598e-01,3.488372093023255904e-01,6.976744186046511809e-01,4.418604651162790775e-01,5.813953488372093359e-01,5.581395348837209225e-01,5.348837209302325091e-01,4.651162790697674354e-01,5.813953488372093359e-01,4.883720930232557933e-01,5.116279069767442067e-01,3.953488372093023062e-01,4.418604651162790775e-01,5.348837209302325091e-01,6.046511627906976383e-01,6.744186046511627675e-01,6.279069767441860517e-01,5.581395348837209225e-01,7.441860465116278966e-01,6.744186046511627675e-01,5.581395348837209225e-01,3.255813953488372325e-01,3.023255813953488191e-01,7.906976744186046124e-01,7.674418604651163101e-01,5.116279069767442067e-01,4.883720930232557933e-01,1.860465116279069742e-01,2.558139534883721034e-01,3.488372093023255904e-01,3.953488372093023062e-01,5.348837209302325091e-01,6.511627906976744651e-01,4.883720930232557933e-01,6.511627906976744651e-01,3.488372093023255904e-01,7.209302325581394832e-01,5.813953488372093359e-01,3.488372093023255904e-01,4.186046511627907196e-01,2.558139534883721034e-01,3.720930232558139483e-01,4.186046511627907196e-01,5.581395348837209225e-01,7.209302325581394832e-01,4.418604651162790775e-01,7.209302325581394832e-01,5.116279069767442067e-01,4.186046511627907196e-01,4.883720930232557933e-01,3.023255813953488191e-01,6.976744186046511809e-01,6.279069767441860517e-01,5.581395348837209225e-01,4.418604651162790775e-01,4.186046511627907196e-01,3.255813953488372325e-01,6.976744186046511809e-01,7.209302325581394832e-01,6.046511627906976383e-01,6.046511627906976383e-01,5.116279069767442067e-01,6.744186046511627675e-01,3.488372093023255904e-01,4.883720930232557933e-01,5.813953488372093359e-01,2.325581395348837177e-01,6.046511627906976383e-01,5.116279069767442067e-01,5.348837209302325091e-01,5.116279069767442067e-01,3.953488372093023062e-01,5.348837209302325091e-01,6.279069767441860517e-01,7.906976744186046124e-01,4.186046511627907196e-01,5.116279069767442067e-01,4.883720930232557933e-01,4.186046511627907196e-01,3.953488372093023062e-01,6.046511627906976383e-01,6.046511627906976383e-01,2.558139534883721034e-01,4.651162790697674354e-01
4.400000000000000000e+01,3.863636363636363535e-01,2.954545454545454697e-01,5.000000000000000000e-01,2.500000000000000000e-01,4.090909090909091161e-01,4.772727272727272929e-01,5.000000000000000000e-01,5.909090909090909394e-01,4.545454545454545303e-01,3.409090909090908839e-01,2.954545454545454697e-01,5.909090909090909394e-01,3.863636363636363535e-01,5.454545454545454142e-01,6.136363636363636465e-01,3.636363636363636465e-01,2.045454545454545581e-01,3.636363636363636465e-01,7.045454545454545858e-01,4.318181818181818232e-01,5.909090909090909394e-01,5.681818181818182323e-01,5.454545454545454142e-01,4.545454545454545303e-01,5.681818181818182323e-01,5.000000000000000000e-01,5.227272727272727071e-01,3.863636363636363535e-01,4.318181818181818232e-01,5.227272727272727071e-01,6.136363636363636465e-01,6.818181818181817677e-01,6.363636363636363535e-01,5.681818181818182323e-01,7.272727272727272929e-01,6.590909090909090606e-01,5.454545454545454142e-01,3.181818181818181768e-01,2.954545454545454697e-01,7.727272727272727071e-01,7.727272727272727071e-01,5.000000000000000000e-01,5.000000000000000000e-01,1.818181818181818232e-01,2.500000000000000000e-01,3.409090909090908839e-01,4.090909090909091161e-01,5.454545454545454142e-01,6.590909090909090606e-01,4.772727272727272929e-01,6.363636363636363535e-01,3.636363636363636465e-01,7.272727272727272929e-01,5.909090909090909394e-01,3.409090909090908839e-01,4.318181818181818232e-01,2.500000000000000000e-01,3.863636363636363535e-01,4.090909090909091161e-01,5.681818181818182323e-01,7.272727272727272929e-01,4.318181818181818232e-01,7.272727272727272929e-01,5.000000000000000000e-01,4.090909090909091161e-01,5.000000000000000000e-01,2.954545454545454697e-01,6.818181818181817677e-01,6.136363636363636465e-01,5.681818181818182323e-01,4.545454545454545303e-01,4.318181818181818232e-01,3.181818181818181768e-01,6.818181818181817677e-01,7.045454545454545858e-01,5.909090909090909394e-01,6.136363636363636465e-01,5.000000000000000000e-01,6.590909090909090606e-01,3.409090909090908839e-01,5.000000000000000000e-01,5.909090909090909394e-01,2.272727272727272652e-01,6.136363636363636465e-01,5.227272727272727071e-01,5.227272727272727071e-01,5.000000000000000000e-01,4.090909090909091161e-01,5.454545454545454142e-01,6.363636363636363535e-01,7.954545454545454142e-01,4.318181818181818232e-01,5.227272727272727071e-01,5.000000000000000000e-01,4.090909090909091161e-01,4.090909090909091161e-01,6.136363636363636465e-01,6.136363636363636465e-01,2.500000000000000000e-01,4.772727272727272929e-01
4.500000000000000000e+01,4.000000000000000222e-01,2.888888888888888618e-01,4.888888888888888729e-01,2.666666666666666630e-01,4.222222222222222210e-01,4.666666666666666741e-01,5.111111111111110716e-01,5.777777777777777235e-01,4.444444444444444198e-01,3.555555555555555691e-01,2.888888888888888618e-01,5.999999999999999778e-01,4.000000000000000222e-01,5.555555555555555802e-01,6.222222222222222321e-01,3.555555555555555691e-01,2.000000000000000111e-01,3.555555555555555691e-01,7.111111111111111382e-01,4.222222222222222210e-01,5.777777777777777235e-01,5.555555555555555802e-01,5.555555555555555802e-01,4.444444444444444198e-01,5.555555555555555802e-01,4.888888888888888729e-01,5.333333333333333259e-01,3.777777777777777679e-01,4.444444444444444198e-01,5.333333333333333259e-01,6.222222222222222321e-01,6.888888888888888840e-01,6.444444444444444864e-01,5.555555555555555802e-01,7.333333333333332815e-01,6.666666666666666297e-01,5.555555555555555802e-01,3.111111111111111160e-01,2.888888888888888618e-01,7.777777777777777901e-01,7.777777777777777901e-01,5.111111111111110716e-01,5.111111111111110716e-01,1.777777777777777846e-01,2.444444444444444364e-01,3.333333333333333148e-01,4.222222222222222210e-01,5.555555555555555802e-01,6.444444444444444864e-01,4.666666666666666741e-01,6.444444444444444864e-01,3.777777777777777679e-01,7.333333333333332815e-01,5.777777777777777235e-01,3.333333333333333148e-01,4.222222222222222210e-01,2.444444444444444364e-01,4.000000000000000222e-01,4.000000000000000222e-01,5.555555555555555802e-01,7.111111111111111382e-01,4.222222222222222210e-01,7.111111111111111382e-01,5.111111111111110716e-01,4.000000000000000222e-01,5.111111111111110716e-01,2.888888888888888618e-01,6.666666666666666297e-01,6.222222222222222321e-01,5.555555555555555802e-01,4.666666666666666741e-01,4.222222222222222210e-01,3.111111111111111160e-01,6.888888888888888840e-01,7.111111111111111382e-01,5.777777777777777235e-01,6.222222222222222321e-01,5.111111111111110716e-01,6.666666666666666297e-01,3.333333333333333148e-01,4.888888888888888729e-01,5.999999999999999778e-01,2.222222222222222099e-01,5.999999999999999778e-01,5.111111111111110716e-01,5.111111111111110716e-01,4.888888888888888729e-01,4.222222222222222210e-01,5.555555555555555802e-01,6.222222222222222321e-01,7.777777777777777901e-01,4.444444444444444198e-01,5.111111111111110716e-01,4.888888888888888729e-01,4.000000000000000222e-01,4.222222222222222210e-01,6.222222222222222321e-01,6.222222222222222321e-01,2.444444444444444364e-01,4.666666666666666741e-01
4.600000000000000000e+01,3.913043478260869734e-01,3.043478260869565410e-01,5.000000000000000000e-01,2.608695652173912971e-01,4.130434782608695676e-01,4.782608695652174058e-01,5.217391304347825942e-01,5.869565217391304879e-01,4.347826086956521618e-01,3.478260869565217295e-01,2.826086956521738913e-01,6.086956521739130821e-01,3.913043478260869734e-01,5.434782608695651884e-01,6.086956521739130821e-01,3.478260869565217295e-01,1.956521739130434867e-01,3.478260869565217295e-01,7.173913043478260532e-01,4.130434782608695676e-01,5.652173913043477826e-01,5.652173913043477826e-01,5.434782608695651884e-01,4.347826086956521618e-01,5.652173913043477826e-01,4.782608695652174058e-01,5.434782608695651884e-01,3.913043478260869734e-01,4.347826086956521618e-01,5.434782608695651884e-01,6.304347826086956763e-01,6.956521739130434590e-01,6.521739130434782705e-01,5.434782608695651884e-01,7.173913043478260532e-01,6.521739130434782705e-01,5.652173913043477826e-01,3.043478260869565410e-01,2.826086956521738913e-01,7.608695652173913526e-01,7.608695652173913526e-01,5.217391304347825942e-01,5.217391304347825942e-01,1.739130434782608647e-01,2.391304347826087029e-01,3.260869565217391353e-01,4.347826086956521618e-01,5.652173913043477826e-01,6.521739130434782705e-01,4.782608695652174058e-01,6.521739130434782705e-01,3.695652173913043237e-01,7.391304347826086474e-01,5.869565217391304879e-01,3.260869565217391353e-01,4.347826086956521618e-01,2.391304347826087029e-01,3.913043478260869734e-01,3.913043478260869734e-01,5.434782608695651884e-01,6.956521739130434590e-01,4.347826086956521618e-01,7.173913043478260532e-01,5.217391304347825942e-01,3.913043478260869734e-01,5.217391304347825942e-01,2.826086956521738913e-01,6.521739130434782705e-01,6.304347826086956763e-01,5.652173913043477826e-01,4.782608695652174058e-01,4.130434782608695676e-01,3.260869565217391353e-01,6.956521739130434590e-01,6.956521739130434590e-01,5.869565217391304879e-01,6.086956521739130821e-01,5.000000000000000000e-01,6.521739130434782705e-01,3.478260869565217295e-01,4.782608695652174058e-01,6.086956521739130821e-01,2.173913043478260809e-01,6.086956521739130821e-01,5.000000000000000000e-01,5.217391304347825942e-01,5.000000000000000000e-01,4.130434782608695676e-01,5.434782608695651884e-01,6.086956521739130821e-01,7.608695652173913526e-01,4.347826086956521618e-01,5.217391304347825942e-01,5.000000000000000000e-01,4.130434782608695676e-01,4.347826086956521618e-01,6.304347826086956763e-01,6.304347826086956763e-01,2.608695652173912971e-01,4.565217391304347561e-01
4.700000000000000000e+01,3.829787234042553168e-01,3.191489361702127825e-01,5.106382978723403854e-01,2.553191489361701927e-01,4.255319148936170248e-01,4.680851063829787329e-01,5.319148936170212671e-01,5.957446808510638014e-01,4.468085106382978511e-01,3.617021276595744905e-01,2.765957446808510745e-01,6.170212765957446832e-01,3.829787234042553168e-01,5.531914893617021489e-01,6.170212765957446832e-01,3.617021276595744905e-01,1.914893617021276584e-01,3.617021276595744905e-01,7.234042553191489811e-01,4.042553191489361430e-01,5.744680851063830307e-01,5.531914893617021489e-01,5.319148936170212671e-01,4.468085106382978511e-01,5.744680851063830307e-01,4.893617021276595591e-01,5.319148936170212671e-01,3.829787234042553168e-01,4.468085106382978511e-01,5.319148936170212671e-01,6.382978723404255650e-01,6.808510638297872175e-01,6.595744680851063357e-01,5.319148936170212671e-01,7.234042553191489811e-01,6.595744680851063357e-01,5.531914893617021489e-01,2.978723404255319007e-01,2.978723404255319007e-01,7.659574468085106336e-01,7.446808510638297518e-01,5.319148936170212671e-01,5.319148936170212671e-01,1.702127659574468044e-01,2.553191489361701927e-01,3.191489361702127825e-01,4.468085106382978511e-01,5.531914893617021489e-01,6.382978723404255650e-01,4.680851063829787329e-01,6.382978723404255650e-01,3.617021276595744905e-01,7.446808510638297518e-01,5.957446808510638014e-01,3.404255319148936088e-01,4.468085106382978511e-01,2.340425531914893664e-01,3.829787234042553168e-01,4.042553191489361430e-01,5.319148936170212671e-01,7.021276595744680993e-01,4.255319148936170248e-01,7.021276595744680993e-01,5.319148936170212671e-01,3.829787234042553168e-01,5.319148936170212671e-01,2.765957446808510745e-01,6.595744680851063357e-01,6.382978723404255650e-01,5.744680851063830307e-01,4.893617021276595591e-01,4.255319148936170248e-01,3.191489361702127825e-01,7.021276595744680993e-01,6.808510638297872175e-01,5.744680851063830307e-01,6.170212765957446832e-01,4.893617021276595591e-01,6.595744680851063357e-01,3.404255319148936088e-01,4.893617021276595591e-01,5.957446808510638014e-01,2.340425531914893664e-01,6.170212765957446832e-01,5.106382978723403854e-01,5.106382978723403854e-01,4.893617021276595591e-01,4.042553191489361430e-01,5.531914893617021489e-01,5.957446808510638014e-01,7.446808510638297518e-01,4.255319148936170248e-01,5.106382978723403854e-01,5.106382978723403854e-01,4.042553191489361430e-01,4.468085106382978511e-01,6.382978723404255650e-01,6.170212765957446832e-01,2.765957446808510745e-01,4.468085106382978511e-01
4.800000000000000000e+01,3.750000000000000000e-01,3.333333333333333148e-01,5.000000000000000000e-01,2.500000000000000000e-01,4.166666666666666852e-01,4.583333333333333148e-01,5.208333333333333703e-01,5.833333333333333703e-01,4.375000000000000000e-01,3.541666666666666852e-01,2.708333333333333148e-01,6.250000000000000000e-01,3.958333333333333148e-01,5.416666666666666297e-01,6.041666666666666297e-01,3.750000000000000000e-01,2.083333333333333426e-01,3.541666666666666852e-01,7.083333333333333703e-01,4.166666666666666852e-01,5.833333333333333703e-01,5.416666666666666297e-01,5.208333333333333703e-01,4.375000000000000000e-01,5.833333333333333703e-01,5.000000000000000000e-01,5.416666666666666297e-01,3.750000000000000000e-01,4.375000000000000000e-01,5.208333333333333703e-01,6.250000000000000000e-01,6.875000000000000000e-01,6.666666666666666297e-01,5.416666666666666297e-01,7.291666666666666297e-01,6.666666666666666297e-01,5.625000000000000000e-01,3.125000000000000000e-01,3.125000000000000000e-01,7.708333333333333703e-01,7.500000000000000000e-01,5.416666666666666297e-01,5.208333333333333703e-01,1.875000000000000000e-01,2.708333333333333148e-01,3.333333333333333148e-01,4.583333333333333148e-01,5.625000000000000000e-01,6.458333333333333703e-01,4.583333333333333148e-01,6.458333333333333703e-01,3.750000000000000000e-01,7.500000000000000000e-01,6.041666666666666297e-01,3.541666666666666852e-01,4.375000000000000000e-01,2.291666666666666574e-01,3.958333333333333148e-01,4.166666666666666852e-01,5.416666666666666297e-01,7.083333333333333703e-01,4.375000000000000000e-01,7.083333333333333703e-01,5.416666666666666297e-01,3.750000000000000000e-01,5.416666666666666297e-01,2.708333333333333148e-01,6.666666666666666297e-01,6.458333333333333703e-01,5.833333333333333703e-01,4.791666666666666852e-01,4.166666666666666852e-01,3.333333333333333148e-01,7.083333333333333703e-01,6.666666666666666297e-01,5.625000000000000000e-01,6.041666666666666297e-01,5.000000000000000000e-01,6.666666666666666297e-01,3.541666666666666852e-01,4.791666666666666852e-01,5.833333333333333703e-01,2.500000000000000000e-01,6.250000000000000000e-01,5.208333333333333703e-01,5.208333333333333703e-01,5.000000000000000000e-01,3.958333333333333148e-01,5.416666666666666297e-01,6.041666666666666297e-01,7.500000000000000000e-01,4.375000000000000000e-01,5.000000000000000000e-01,5.208333333333333703e-01,3.958333333333333148e-01,4.375000000000000000e-01,6.250000000000000000e-01,6.250000000000000000e-01,2.916666666666666852e-01,4.375000000000000000e-01
4.900000000000000000e+01,3.673469387755102233e-01,3.265306122448979331e-01,4.897959183673469274e-01,2.448979591836734637e-01,4.285714285714285476e-01,4.489795918367346927e-01,5.306122448979592177e-01,5.714285714285713969e-01,4.285714285714285476e-01,3.673469387755102233e-01,2.653061224489796088e-01,6.122448979591836871e-01,4.081632653061224580e-01,5.510204081632652517e-01,5.918367346938775420e-01,3.877551020408163129e-01,2.040816326530612290e-01,3.673469387755102233e-01,7.142857142857143016e-01,4.285714285714285476e-01,5.918367346938775420e-01,5.306122448979592177e-01,5.102040816326530726e-01,4.285714285714285476e-01,5.918367346938775420e-01,4.897959183673469274e-01,5.510204081632652517e-01,3.673469387755102233e-01,4.489795918367346927e-01,5.306122448979592177e-01,6.326530612244898322e-01,6.734693877551020114e-01,6.734693877551020114e-01,5.306122448979592177e-01,7.346938775510204467e-01,6.530612244897958663e-01,5.714285714285713969e-01,3.061224489795918435e-01,3.061224489795918435e-01,7.755102040816326259e-01,7.346938775510204467e-01,5.306122448979592177e-01,5.306122448979592177e-01,1.836734693877551117e-01,2.653061224489796088e-01,3.265306122448979331e-01,4.693877551020408379e-01,5.714285714285713969e-01,6.326530612244898322e-01,4.489795918367346927e-01,6.530612244897958663e-01,3.877551020408163129e-01,7.551020408163264808e-01,6.122448979591836871e-01,3.673469387755102233e-01,4.489795918367346927e-01,2.244897959183673464e-01,4.081632653061224580e-01,4.285714285714285476e-01,5.510204081632652517e-01,7.142857142857143016e-01,4.489795918367346927e-01,6.938775510204081565e-01,5.306122448979592177e-01,3.877551020408163129e-01,5.306122448979592177e-01,2.653061224489796088e-01,6.734693877551020114e-01,6.326530612244898322e-01,5.918367346938775420e-01,4.897959183673469274e-01,4.081632653061224580e-01,3.469387755102040782e-01,7.142857142857143016e-01,6.734693877551020114e-01,5.714285714285713969e-01,6.122448979591836871e-01,4.897959183673469274e-01,6.530612244897958663e-01,3.469387755102040782e-01,4.897959183673469274e-01,5.918367346938775420e-01,2.448979591836734637e-01,6.326530612244898322e-01,5.306122448979592177e-01,5.102040816326530726e-01,4.897959183673469274e-01,4.081632653061224580e-01,5.510204081632652517e-01,5.918367346938775420e-01,7.346938775510204467e-01,4.489795918367346927e-01,4.897959183673469274e-01,5.102040816326530726e-01,4.081632653061224580e-01,4.285714285714285476e-01,6.326530612244898322e-01,6.326530612244898322e-01,3.061224489795918435e-01,4.285714285714285476e-01
5.000000000000000000e+01,3.800000000000000044e-01,3.200000000000000067e-01,5.000000000000000000e-01,2.600000000000000089e-01,4.199999999999999845e-01,4.600000000000000200e-01,5.400000000000000355e-01,5.600000000000000533e-01,4.199999999999999845e-01,3.800000000000000044e-01,2.600000000000000089e-01,6.199999999999999956e-01,4.199999999999999845e-01,5.400000000000000355e-01,5.999999999999999778e-01,3.800000000000000044e-01,2.000000000000000111e-01,3.599999999999999867e-01,7.199999999999999734e-01,4.199999999999999845e-01,5.799999999999999600e-01,5.200000000000000178e-01,5.200000000000000178e-01,4.400000000000000022e-01,5.999999999999999778e-01,4.799999999999999822e-01,5.600000000000000533e-01,3.800000000000000044e-01,4.400000000000000022e-01,5.400000000000000355e-01,6.400000000000000133e-01,6.800000000000000488e-01,6.800000000000000488e-01,5.400000000000000355e-01,7.199999999999999734e-01,6.600000000000000311e-01,5.799999999999999600e-01,3.200000000000000067e-01,2.999999999999999889e-01,7.800000000000000266e-01,7.199999999999999734e-01,5.200000000000000178e-01,5.400000000000000355e-01,1.799999999999999933e-01,2.600000000000000089e-01,3.400000000000000244e-01,4.799999999999999822e-01,5.799999999999999600e-01,6.400000000000000133e-01,4.600000000000000200e-01,6.400000000000000133e-01,4.000000000000000222e-01,7.399999999999999911e-01,5.999999999999999778e-01,3.800000000000000044e-01,4.400000000000000022e-01,2.399999999999999911e-01,4.000000000000000222e-01,4.199999999999999845e-01,5.600000000000000533e-01,7.199999999999999734e-01,4.600000000000000200e-01,6.999999999999999556e-01,5.400000000000000355e-01,3.800000000000000044e-01,5.400000000000000355e-01,2.600000000000000089e-01,6.600000000000000311e-01,6.400000000000000133e-01,5.799999999999999600e-01,4.799999999999999822e-01,4.000000000000000222e-01,3.599999999999999867e-01,7.199999999999999734e-01,6.800000000000000488e-01,5.799999999999999600e-01,6.199999999999999956e-01,4.799999999999999822e-01,6.600000000000000311e-01,3.400000000000000244e-01,4.799999999999999822e-01,5.799999999999999600e-01,2.399999999999999911e-01,6.400000000000000133e-01,5.400000000000000355e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,5.600000000000000533e-01,5.799999999999999600e-01,7.399999999999999911e-01,4.400000000000000022e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.000000000000000222e-01,4.199999999999999845e-01,6.199999999999999956e-01,6.400000000000000133e-01,3.200000000000000067e-01,4.199999999999999845e-01
5.100000000000000000e+01,3.921568627450980338e-01,3.333333333333333148e-01,4.901960784313725283e-01,2.549019607843137081e-01,4.117647058823529216e-01,4.509803921568627527e-01,5.490196078431373028e-01,5.686274509803921351e-01,4.117647058823529216e-01,3.921568627450980338e-01,2.549019607843137081e-01,6.078431372549019107e-01,4.313725490196078649e-01,5.294117647058823595e-01,5.882352941176470784e-01,3.725490196078431460e-01,1.960784313725490169e-01,3.529411764705882582e-01,7.254901960784313486e-01,4.117647058823529216e-01,5.882352941176470784e-01,5.294117647058823595e-01,5.294117647058823595e-01,4.509803921568627527e-01,5.882352941176470784e-01,4.705882352941176405e-01,5.686274509803921351e-01,3.921568627450980338e-01,4.509803921568627527e-01,5.490196078431373028e-01,6.274509803921568540e-01,6.666666666666666297e-01,6.862745098039215730e-01,5.294117647058823595e-01,7.058823529411765163e-01,6.470588235294117974e-01,5.882352941176470784e-01,3.137254901960784270e-01,3.137254901960784270e-01,7.843137254901960675e-01,7.254901960784313486e-01,5.294117647058823595e-01,5.294117647058823595e-01,1.764705882352941291e-01,2.549019607843137081e-01,3.333333333333333148e-01,4.901960784313725283e-01,5.686274509803921351e-01,6.274509803921568540e-01,4.705882352941176405e-01,6.470588235294117974e-01,3.921568627450980338e-01,7.450980392156862919e-01,6.078431372549019107e-01,3.725490196078431460e-01,4.509803921568627527e-01,2.352941176470588203e-01,3.921568627450980338e-01,4.313725490196078649e-01,5.490196078431373028e-01,7.058823529411765163e-01,4.509803921568627527e-01,7.058823529411765163e-01,5.490196078431373028e-01,3.921568627450980338e-01,5.490196078431373028e-01,2.549019607843137081e-01,6.666666666666666297e-01,6.470588235294117974e-01,5.686274509803921351e-01,4.901960784313725283e-01,4.117647058823529216e-01,3.529411764705882582e-01,7.058823529411765163e-01,6.862745098039215730e-01,5.686274509803921351e-01,6.078431372549019107e-01,4.705882352941176405e-01,6.666666666666666297e-01,3.333333333333333148e-01,4.705882352941176405e-01,5.686274509803921351e-01,2.352941176470588203e-01,6.274509803921568540e-01,5.490196078431373028e-01,5.098039215686274161e-01,5.098039215686274161e-01,3.921568627450980338e-01,5.686274509803921351e-01,5.686274509803921351e-01,7.450980392156862919e-01,4.509803921568627527e-01,4.901960784313725283e-01,5.098039215686274161e-01,4.117647058823529216e-01,4.117647058823529216e-01,6.274509803921568540e-01,6.274509803921568540e-01,3.333333333333333148e-01,4.117647058823529216e-01
5.200000000000000000e+01,4.038461538461538547e-01,3.269230769230769273e-01,5.000000000000000000e-01,2.500000000000000000e-01,4.038461538461538547e-01,4.615384615384615641e-01,5.576923076923077094e-01,5.576923076923077094e-01,4.038461538461538547e-01,3.846153846153846367e-01,2.692307692307692180e-01,6.153846153846154188e-01,4.423076923076922906e-01,5.384615384615384359e-01,5.961538461538461453e-01,3.846153846153846367e-01,1.923076923076923184e-01,3.653846153846153633e-01,7.307692307692307265e-01,4.038461538461538547e-01,5.961538461538461453e-01,5.384615384615384359e-01,5.192307692307692735e-01,4.423076923076922906e-01,5.769230769230768718e-01,4.807692307692307820e-01,5.576923076923077094e-01,3.846153846153846367e-01,4.615384615384615641e-01,5.384615384615384359e-01,6.346153846153845812e-01,6.538461538461538547e-01,6.923076923076922906e-01,5.384615384615384359e-01,7.115384615384615641e-01,6.538461538461538547e-01,5.769230769230768718e-01,3.269230769230769273e-01,3.076923076923077094e-01,7.884615384615384359e-01,7.307692307692307265e-01,5.384615384615384359e-01,5.384615384615384359e-01,1.923076923076923184e-01,2.500000000000000000e-01,3.269230769230769273e-01,5.000000000000000000e-01,5.769230769230768718e-01,6.153846153846154188e-01,4.807692307692307820e-01,6.346153846153845812e-01,4.038461538461538547e-01,7.307692307692307265e-01,5.961538461538461453e-01,3.653846153846153633e-01,4.423076923076922906e-01,2.500000000000000000e-01,3.846153846153846367e-01,4.423076923076922906e-01,5.384615384615384359e-01,7.115384615384615641e-01,4.423076923076922906e-01,6.923076923076922906e-01,5.576923076923077094e-01,4.038461538461538547e-01,5.384615384615384359e-01,2.692307692307692180e-01,6.730769230769231282e-01,6.538461538461538547e-01,5.576923076923077094e-01,4.807692307692307820e-01,4.230769230769230727e-01,3.461538461538461453e-01,6.923076923076922906e-01,6.730769230769231282e-01,5.769230769230768718e-01,6.153846153846154188e-01,4.807692307692307820e-01,6.538461538461538547e-01,3.269230769230769273e-01,4.615384615384615641e-01,5.576923076923077094e-01,2.307692307692307820e-01,6.153846153846154188e-01,5.576923076923077094e-01,5.000000000000000000e-01,5.192307692307692735e-01,4.038461538461538547e-01,5.769230769230768718e-01,5.769230769230768718e-01,7.307692307692307265e-01,4.615384615384615641e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.038461538461538547e-01,4.230769230769230727e-01,6.346153846153845812e-01,6.153846153846154188e-01,3.461538461538461453e-01,4.230769230769230727e-01
5.300000000000000000e+01,4.150943396226415283e-01,3.207547169811320598e-01,5.094339622641509413e-01,2.452830188679245293e-01,3.962264150943396457e-01,4.716981132075471761e-01,5.471698113207547065e-01,5.660377358490565891e-01,3.962264150943396457e-01,3.773584905660377631e-01,2.641509433962264120e-01,6.226415094339622369e-01,4.339622641509434109e-01,5.471698113207547065e-01,5.849056603773584717e-01,3.773584905660377631e-01,2.075471698113207641e-01,3.773584905660377631e-01,7.358490566037735325e-01,3.962264150943396457e-01,6.037735849056603543e-01,5.283018867924528239e-01,5.283018867924528239e-01,4.528301886792452935e-01,5.660377358490565891e-01,4.905660377358490587e-01,5.660377358490565891e-01,3.962264150943396457e-01,4.716981132075471761e-01,5.471698113207547065e-01,6.415094339622641195e-01,6.603773584905660021e-01,6.981132075471697673e-01,5.471698113207547065e-01,7.169811320754716499e-01,6.603773584905660021e-01,5.660377358490565891e-01,3.207547169811320598e-01,3.207547169811320598e-01,7.735849056603774088e-01,7.169811320754716499e-01,5.283018867924528239e-01,5.283018867924528239e-01,2.075471698113207641e-01,2.452830188679245293e-01,3.396226415094339424e-01,4.905660377358490587e-01,5.849056603773584717e-01,6.226415094339622369e-01,4.905660377358490587e-01,6.415094339622641195e-01,3.962264150943396457e-01,7.358490566037735325e-01,5.849056603773584717e-01,3.584905660377358250e-01,4.339622641509434109e-01,2.452830188679245293e-01,3.773584905660377631e-01,4.339622641509434109e-01,5.471698113207547065e-01,6.981132075471697673e-01,4.528301886792452935e-01,6.981132075471697673e-01,5.660377358490565891e-01,3.962264150943396457e-01,5.283018867924528239e-01,2.641509433962264120e-01,6.792452830188678847e-01,6.415094339622641195e-01,5.471698113207547065e-01,4.905660377358490587e-01,4.339622641509434109e-01,3.396226415094339424e-01,6.981132075471697673e-01,6.792452830188678847e-01,5.660377358490565891e-01,6.037735849056603543e-01,4.905660377358490587e-01,6.415094339622641195e-01,3.396226415094339424e-01,4.716981132075471761e-01,5.471698113207547065e-01,2.264150943396226467e-01,6.226415094339622369e-01,5.660377358490565891e-01,4.905660377358490587e-01,5.283018867924528239e-01,3.962264150943396457e-01,5.849056603773584717e-01,5.660377358490565891e-01,7.358490566037735325e-01,4.528301886792452935e-01,4.905660377358490587e-01,5.094339622641509413e-01,4.150943396226415283e-01,4.150943396226415283e-01,6.415094339622641195e-01,6.226415094339622369e-01,3.396226415094339424e-01,4.339622641509434109e-01
5.400000000000000000e+01,4.259259259259259300e-01,3.148148148148148251e-01,5.185185185185184897e-01,2.407407407407407274e-01,4.074074074074073848e-01,4.629629629629629650e-01,5.555555555555555802e-01,5.555555555555555802e-01,4.074074074074073848e-01,3.703703703703703498e-01,2.592592592592592449e-01,6.111111111111111605e-01,4.259259259259259300e-01,5.370370370370370905e-01,5.925925925925925597e-01,3.888888888888888951e-01,2.037037037037036924e-01,3.703703703703703498e-01,7.222222222222222099e-01,4.074074074074073848e-01,6.111111111111111605e-01,5.185185185185184897e-01,5.370370370370370905e-01,4.444444444444444198e-01,5.740740740740740700e-01,5.000000000000000000e-01,5.555555555555555802e-01,3.888888888888888951e-01,4.629629629629629650e-01,5.370370370370370905e-01,6.481481481481481399e-01,6.666666666666666297e-01,6.851851851851852304e-01,5.555555555555555802e-01,7.222222222222222099e-01,6.666666666666666297e-01,5.555555555555555802e-01,3.148148148148148251e-01,3.148148148148148251e-01,7.777777777777777901e-01,7.222222222222222099e-01,5.185185185185184897e-01,5.185185185185184897e-01,2.037037037037036924e-01,2.407407407407407274e-01,3.333333333333333148e-01,4.814814814814814548e-01,5.740740740740740700e-01,6.111111111111111605e-01,4.814814814814814548e-01,6.296296296296296502e-01,4.074074074074073848e-01,7.407407407407406996e-01,5.740740740740740700e-01,3.703703703703703498e-01,4.444444444444444198e-01,2.407407407407407274e-01,3.888888888888888951e-01,4.444444444444444198e-01,5.370370370370370905e-01,6.851851851851852304e-01,4.444444444444444198e-01,7.037037037037037202e-01,5.555555555555555802e-01,4.074074074074073848e-01,5.370370370370370905e-01,2.592592592592592449e-01,6.851851851851852304e-01,6.481481481481481399e-01,5.370370370370370905e-01,4.814814814814814548e-01,4.444444444444444198e-01,3.333333333333333148e-01,7.037037037037037202e-01,6.851851851851852304e-01,5.740740740740740700e-01,5.925925925925925597e-01,4.814814814814814548e-01,6.296296296296296502e-01,3.333333333333333148e-01,4.814814814814814548e-01,5.370370370370370905e-01,2.222222222222222099e-01,6.296296296296296502e-01,5.555555555555555802e-01,4.814814814814814548e-01,5.185185185185184897e-01,3.888888888888888951e-01,5.740740740740740700e-01,5.740740740740740700e-01,7.407407407407406996e-01,4.629629629629629650e-01,5.000000000000000000e-01,5.185185185185184897e-01,4.259259259259259300e-01,4.259259259259259300e-01,6.296296296296296502e-01,6.296296296296296502e-01,3.333333333333333148e-01,4.444444444444444198e-01
5.500000000000000000e+01,4.363636363636363424e-01,3.272727272727272707e-01,5.272727272727272263e-01,2.363636363636363591e-01,4.000000000000000222e-01,4.545454545454545303e-01,5.454545454545454142e-01,5.636363636363636020e-01,4.000000000000000222e-01,3.818181818181818343e-01,2.727272727272727071e-01,6.181818181818181657e-01,4.181818181818181546e-01,5.272727272727272263e-01,5.999999999999999778e-01,4.000000000000000222e-01,2.000000000000000111e-01,3.636363636363636465e-01,7.272727272727272929e-01,4.000000000000000222e-01,6.181818181818181657e-01,5.272727272727272263e-01,5.454545454545454142e-01,4.363636363636363424e-01,5.636363636363636020e-01,5.090909090909090384e-01,5.636363636363636020e-01,3.818181818181818343e-01,4.727272727272727182e-01,5.454545454545454142e-01,6.545454545454545414e-01,6.545454545454545414e-01,6.909090909090909172e-01,5.454545454545454142e-01,7.272727272727272929e-01,6.727272727272727293e-01,5.636363636363636020e-01,3.090909090909090828e-01,3.090909090909090828e-01,7.818181818181818565e-01,7.090909090909091050e-01,5.090909090909090384e-01,5.272727272727272263e-01,2.000000000000000111e-01,2.545454545454545192e-01,3.272727272727272707e-01,4.727272727272727182e-01,5.818181818181817899e-01,5.999999999999999778e-01,4.727272727272727182e-01,6.363636363636363535e-01,4.181818181818181546e-01,7.454545454545454808e-01,5.636363636363636020e-01,3.636363636363636465e-01,4.545454545454545303e-01,2.363636363636363591e-01,4.000000000000000222e-01,4.363636363636363424e-01,5.272727272727272263e-01,6.909090909090909172e-01,4.363636363636363424e-01,6.909090909090909172e-01,5.454545454545454142e-01,4.181818181818181546e-01,5.272727272727272263e-01,2.545454545454545192e-01,6.909090909090909172e-01,6.545454545454545414e-01,5.454545454545454142e-01,4.727272727272727182e-01,4.363636363636363424e-01,3.272727272727272707e-01,6.909090909090909172e-01,6.909090909090909172e-01,5.818181818181817899e-01,5.999999999999999778e-01,4.727272727272727182e-01,6.363636363636363535e-01,3.272727272727272707e-01,4.909090909090909061e-01,5.454545454545454142e-01,2.181818181818181712e-01,6.181818181818181657e-01,5.636363636363636020e-01,4.727272727272727182e-01,5.090909090909090384e-01,3.818181818181818343e-01,5.636363636363636020e-01,5.818181818181817899e-01,7.454545454545454808e-01,4.727272727272727182e-01,5.090909090909090384e-01,5.272727272727272263e-01,4.181818181818181546e-01,4.181818181818181546e-01,6.181818181818181657e-01,6.181818181818181657e-01,3.272727272727272707e-01,4.363636363636363424e-01
5.600000000000000000e+01,4.285714285714285476e-01,3.392857142857143016e-01,5.357142857142856984e-01,2.321428571428571508e-01,4.107142857142856984e-01,4.464285714285714524e-01,5.535714285714286031e-01,5.535714285714286031e-01,4.107142857142856984e-01,3.928571428571428492e-01,2.678571428571428492e-01,6.071428571428570953e-01,4.107142857142856984e-01,5.357142857142856984e-01,5.892857142857143016e-01,4.107142857142856984e-01,2.142857142857142738e-01,3.571428571428571508e-01,7.321428571428570953e-01,3.928571428571428492e-01,6.071428571428570953e-01,5.357142857142856984e-01,5.357142857142856984e-01,4.285714285714285476e-01,5.714285714285713969e-01,5.178571428571429047e-01,5.714285714285713969e-01,3.928571428571428492e-01,4.821428571428571508e-01,5.535714285714286031e-01,6.428571428571429047e-01,6.607142857142856984e-01,6.964285714285713969e-01,5.535714285714286031e-01,7.321428571428570953e-01,6.607142857142856984e-01,5.714285714285713969e-01,3.035714285714285476e-01,3.214285714285714524e-01,7.678571428571429047e-01,7.142857142857143016e-01,5.000000000000000000e-01,5.357142857142856984e-01,1.964285714285714246e-01,2.500000000000000000e-01,3.392857142857143016e-01,4.821428571428571508e-01,5.714285714285713969e-01,6.071428571428570953e-01,4.821428571428571508e-01,6.428571428571429047e-01,4.107142857142856984e-01,7.321428571428570953e-01,5.714285714285713969e-01,3.571428571428571508e-01,4.464285714285714524e-01,2.321428571428571508e-01,3.928571428571428492e-01,4.285714285714285476e-01,5.178571428571429047e-01,6.964285714285713969e-01,4.285714285714285476e-01,6.964285714285713969e-01,5.535714285714286031e-01,4.107142857142856984e-01,5.357142857142856984e-01,2.500000000000000000e-01,6.785714285714286031e-01,6.428571428571429047e-01,5.357142857142856984e-01,4.642857142857143016e-01,4.285714285714285476e-01,3.392857142857143016e-01,6.785714285714286031e-01,6.964285714285713969e-01,5.714285714285713969e-01,6.071428571428570953e-01,4.821428571428571508e-01,6.428571428571429047e-01,3.214285714285714524e-01,5.000000000000000000e-01,5.535714285714286031e-01,2.142857142857142738e-01,6.250000000000000000e-01,5.535714285714286031e-01,4.642857142857143016e-01,5.000000000000000000e-01,3.750000000000000000e-01,5.714285714285713969e-01,5.892857142857143016e-01,7.321428571428570953e-01,4.821428571428571508e-01,5.000000000000000000e-01,5.178571428571429047e-01,4.285714285714285476e-01,4.285714285714285476e-01,6.071428571428570953e-01,6.250000000000000000e-01,3.392857142857143016e-01,4.464285714285714524e-01
5.700000000000000000e+01,4.210526315789473450e-01,3.333333333333333148e-01,5.438596491228070429e-01,2.280701754385964786e-01,4.035087719298245390e-01,4.385964912280701511e-01,5.614035087719297934e-01,5.438596491228070429e-01,4.210526315789473450e-01,3.859649122807017330e-01,2.631578947368420907e-01,6.140350877192982670e-01,4.210526315789473450e-01,5.263157894736841813e-01,5.789473684210526550e-01,4.035087719298245390e-01,2.105263157894736725e-01,3.508771929824561209e-01,7.368421052631578538e-01,3.859649122807017330e-01,5.964912280701754055e-01,5.438596491228070429e-01,5.263157894736841813e-01,4.385964912280701511e-01,5.789473684210526550e-01,5.087719298245614308e-01,5.614035087719297934e-01,4.035087719298245390e-01,4.736842105263157632e-01,5.438596491228070429e-01,6.491228070175438791e-01,6.491228070175438791e-01,6.842105263157894912e-01,5.438596491228070429e-01,7.192982456140351033e-01,6.491228070175438791e-01,5.789473684210526550e-01,3.157894736842105088e-01,3.333333333333333148e-01,7.543859649122807154e-01,7.192982456140351033e-01,5.087719298245614308e-01,5.438596491228070429e-01,2.105263157894736725e-01,2.631578947368420907e-01,3.333333333333333148e-01,4.912280701754385692e-01,5.789473684210526550e-01,6.140350877192982670e-01,4.736842105263157632e-01,6.491228070175438791e-01,4.210526315789473450e-01,7.368421052631578538e-01,5.614035087719297934e-01,3.684210526315789269e-01,4.385964912280701511e-01,2.456140350877192846e-01,4.035087719298245390e-01,4.210526315789473450e-01,5.087719298245614308e-01,6.842105263157894912e-01,4.210526315789473450e-01,7.017543859649122417e-01,5.614035087719297934e-01,4.210526315789473450e-01,5.438596491228070429e-01,2.456140350877192846e-01,6.842105263157894912e-01,6.315789473684210176e-01,5.263157894736841813e-01,4.736842105263157632e-01,4.210526315789473450e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.017543859649122417e-01,5.614035087719297934e-01,6.140350877192982670e-01,4.912280701754385692e-01,6.491228070175438791e-01,3.157894736842105088e-01,4.912280701754385692e-01,5.614035087719297934e-01,2.280701754385964786e-01,6.315789473684210176e-01,5.614035087719297934e-01,4.736842105263157632e-01,5.087719298245614308e-01,3.859649122807017330e-01,5.789473684210526550e-01,5.964912280701754055e-01,7.368421052631578538e-01,4.912280701754385692e-01,5.087719298245614308e-01,5.263157894736841813e-01,4.210526315789473450e-01,4.210526315789473450e-01,5.964912280701754055e-01,6.140350877192982670e-01,3.333333333333333148e-01,4.561403508771929571e-01
5.800000000000000000e+01,4.137931034482758563e-01,3.275862068965517127e-01,5.517241379310344751e-01,2.413793103448275967e-01,3.965517241379310498e-01,4.482758620689655249e-01,5.689655172413793371e-01,5.517241379310344751e-01,4.137931034482758563e-01,3.793103448275861878e-01,2.586206896551724310e-01,6.206896551724138122e-01,4.137931034482758563e-01,5.344827586206896131e-01,5.689655172413793371e-01,3.965517241379310498e-01,2.241379310344827624e-01,3.448275862068965747e-01,7.413793103448276245e-01,3.965517241379310498e-01,6.034482758620689502e-01,5.517241379310344751e-01,5.344827586206896131e-01,4.482758620689655249e-01,5.689655172413793371e-01,5.172413793103448620e-01,5.689655172413793371e-01,4.137931034482758563e-01,4.827586206896551935e-01,5.344827586206896131e-01,6.379310344827586743e-01,6.551724137931034253e-01,6.896551724137931494e-01,5.517241379310344751e-01,7.068965517241379004e-01,6.551724137931034253e-01,5.862068965517240882e-01,3.103448275862069061e-01,3.275862068965517127e-01,7.586206896551723755e-01,7.241379310344827624e-01,5.000000000000000000e-01,5.517241379310344751e-01,2.241379310344827624e-01,2.758620689655172376e-01,3.448275862068965747e-01,5.000000000000000000e-01,5.862068965517240882e-01,6.206896551724138122e-01,4.827586206896551935e-01,6.551724137931034253e-01,4.137931034482758563e-01,7.413793103448276245e-01,5.689655172413793371e-01,3.620689655172413812e-01,4.310344827586206629e-01,2.586206896551724310e-01,4.137931034482758563e-01,4.137931034482758563e-01,5.000000000000000000e-01,6.724137931034482873e-01,4.310344827586206629e-01,7.068965517241379004e-01,5.689655172413793371e-01,4.310344827586206629e-01,5.344827586206896131e-01,2.413793103448275967e-01,6.724137931034482873e-01,6.206896551724138122e-01,5.172413793103448620e-01,4.655172413793103314e-01,4.137931034482758563e-01,3.275862068965517127e-01,6.724137931034482873e-01,7.068965517241379004e-01,5.689655172413793371e-01,6.034482758620689502e-01,4.827586206896551935e-01,6.551724137931034253e-01,3.103448275862069061e-01,4.827586206896551935e-01,5.689655172413793371e-01,2.241379310344827624e-01,6.206896551724138122e-01,5.689655172413793371e-01,4.655172413793103314e-01,5.172413793103448620e-01,3.793103448275861878e-01,5.689655172413793371e-01,6.034482758620689502e-01,7.413793103448276245e-01,4.827586206896551935e-01,5.000000000000000000e-01,5.172413793103448620e-01,4.310344827586206629e-01,4.137931034482758563e-01,6.034482758620689502e-01,6.206896551724138122e-01,3.275862068965517127e-01,4.655172413793103314e-01
5.900000000000000000e+01,4.067796610169491789e-01,3.220338983050847204e-01,5.423728813559322015e-01,2.372881355932203451e-01,3.898305084745762872e-01,4.576271186440677985e-01,5.762711864406779849e-01,5.423728813559322015e-01,4.237288135593220151e-01,3.728813559322033955e-01,2.542372881355932090e-01,6.271186440677966045e-01,4.237288135593220151e-01,5.254237288135593653e-01,5.762711864406779849e-01,4.067796610169491789e-01,2.372881355932203451e-01,3.389830508474576121e-01,7.457627118644067910e-01,4.067796610169491789e-01,5.932203389830508211e-01,5.593220338983050377e-01,5.423728813559322015e-01,4.406779661016949068e-01,5.762711864406779849e-01,5.254237288135593653e-01,5.593220338983050377e-01,4.067796610169491789e-01,4.745762711864406902e-01,5.254237288135593653e-01,6.440677966101694407e-01,6.610169491525423879e-01,6.949152542372881713e-01,5.423728813559322015e-01,7.118644067796610075e-01,6.610169491525423879e-01,5.762711864406779849e-01,3.050847457627118842e-01,3.389830508474576121e-01,7.627118644067796271e-01,7.288135593220338437e-01,4.915254237288135819e-01,5.593220338983050377e-01,2.203389830508474534e-01,2.881355932203389925e-01,3.389830508474576121e-01,4.915254237288135819e-01,5.932203389830508211e-01,6.271186440677966045e-01,4.915254237288135819e-01,6.610169491525423879e-01,4.237288135593220151e-01,7.457627118644067910e-01,5.593220338983050377e-01,3.728813559322033955e-01,4.406779661016949068e-01,2.711864406779661008e-01,4.067796610169491789e-01,4.237288135593220151e-01,5.084745762711864181e-01,6.610169491525423879e-01,4.237288135593220151e-01,6.949152542372881713e-01,5.593220338983050377e-01,4.237288135593220151e-01,5.423728813559322015e-01,2.372881355932203451e-01,6.610169491525423879e-01,6.101694915254237683e-01,5.254237288135593653e-01,4.745762711864406902e-01,4.067796610169491789e-01,3.389830508474576121e-01,6.779661016949152241e-01,7.118644067796610075e-01,5.593220338983050377e-01,6.101694915254237683e-01,4.915254237288135819e-01,6.440677966101694407e-01,3.050847457627118842e-01,4.915254237288135819e-01,5.762711864406779849e-01,2.203389830508474534e-01,6.101694915254237683e-01,5.762711864406779849e-01,4.576271186440677985e-01,5.084745762711864181e-01,3.728813559322033955e-01,5.762711864406779849e-01,6.101694915254237683e-01,7.457627118644067910e-01,4.745762711864406902e-01,4.915254237288135819e-01,5.254237288135593653e-01,4.406779661016949068e-01,4.237288135593220151e-01,6.101694915254237683e-01,6.101694915254237683e-01,3.220338983050847204e-01,4.576271186440677985e-01
6.000000000000000000e+01,4.000000000000000222e-01,3.333333333333333148e-01,5.333333333333333259e-01,2.333333333333333370e-01,3.833333333333333592e-01,4.500000000000000111e-01,5.833333333333333703e-01,5.500000000000000444e-01,4.166666666666666852e-01,3.833333333333333592e-01,2.666666666666666630e-01,6.333333333333333037e-01,4.333333333333333481e-01,5.333333333333333259e-01,5.666666666666666519e-01,4.166666666666666852e-01,2.500000000000000000e-01,3.499999999999999778e-01,7.333333333333332815e-01,4.000000000000000222e-01,5.999999999999999778e-01,5.500000000000000444e-01,5.333333333333333259e-01,4.500000000000000111e-01,5.833333333333333703e-01,5.333333333333333259e-01,5.500000000000000444e-01,4.166666666666666852e-01,4.833333333333333370e-01,5.333333333333333259e-01,6.500000000000000222e-01,6.666666666666666297e-01,6.999999999999999556e-01,5.333333333333333259e-01,7.166666666666666741e-01,6.666666666666666297e-01,5.833333333333333703e-01,3.166666666666666519e-01,3.333333333333333148e-01,7.500000000000000000e-01,7.166666666666666741e-01,5.000000000000000000e-01,5.666666666666666519e-01,2.166666666666666741e-01,2.833333333333333259e-01,3.333333333333333148e-01,4.833333333333333370e-01,5.833333333333333703e-01,6.333333333333333037e-01,5.000000000000000000e-01,6.666666666666666297e-01,4.166666666666666852e-01,7.500000000000000000e-01,5.500000000000000444e-01,3.833333333333333592e-01,4.500000000000000111e-01,2.666666666666666630e-01,4.000000000000000222e-01,4.166666666666666852e-01,5.000000000000000000e-01,6.666666666666666297e-01,4.333333333333333481e-01,6.999999999999999556e-01,5.500000000000000444e-01,4.333333333333333481e-01,5.500000000000000444e-01,2.333333333333333370e-01,6.666666666666666297e-01,6.166666666666666963e-01,5.333333333333333259e-01,4.833333333333333370e-01,4.000000000000000222e-01,3.333333333333333148e-01,6.666666666666666297e-01,7.166666666666666741e-01,5.666666666666666519e-01,5.999999999999999778e-01,4.833333333333333370e-01,6.500000000000000222e-01,3.166666666666666519e-01,5.000000000000000000e-01,5.666666666666666519e-01,2.333333333333333370e-01,5.999999999999999778e-01,5.833333333333333703e-01,4.500000000000000111e-01,5.166666666666667185e-01,3.833333333333333592e-01,5.833333333333333703e-01,6.166666666666666963e-01,7.333333333333332815e-01,4.833333333333333370e-01,4.833333333333333370e-01,5.333333333333333259e-01,4.333333333333333481e-01,4.166666666666666852e-01,6.166666666666666963e-01,6.166666666666666963e-01,3.333333333333333148e-01,4.500000000000000111e-01
6.100000000000000000e+01,3.934426229508196649e-01,3.278688524590163689e-01,5.245901639344262568e-01,2.295081967213114804e-01,3.934426229508196649e-01,4.590163934426229608e-01,5.901639344262294973e-01,5.409836065573770947e-01,4.262295081967212851e-01,3.934426229508196649e-01,2.622950819672131284e-01,6.393442622950820109e-01,4.426229508196721230e-01,5.245901639344262568e-01,5.737704918032786594e-01,4.262295081967212851e-01,2.459016393442622905e-01,3.606557377049180446e-01,7.377049180327869271e-01,3.934426229508196649e-01,5.901639344262294973e-01,5.573770491803278215e-01,5.245901639344262568e-01,4.426229508196721230e-01,5.737704918032786594e-01,5.245901639344262568e-01,5.573770491803278215e-01,4.262295081967212851e-01,4.754098360655737432e-01,5.245901639344262568e-01,6.393442622950820109e-01,6.557377049180327377e-01,7.049180327868852514e-01,5.245901639344262568e-01,7.049180327868852514e-01,6.557377049180327377e-01,5.901639344262294973e-01,3.114754098360655865e-01,3.278688524590163689e-01,7.540983606557376540e-01,7.049180327868852514e-01,4.918032786885245811e-01,5.573770491803278215e-01,2.131147540983606425e-01,2.786885245901639108e-01,3.278688524590163689e-01,4.918032786885245811e-01,5.901639344262294973e-01,6.229508196721311730e-01,5.081967213114754189e-01,6.721311475409835756e-01,4.262295081967212851e-01,7.540983606557376540e-01,5.409836065573770947e-01,3.770491803278688270e-01,4.590163934426229608e-01,2.622950819672131284e-01,4.098360655737705027e-01,4.098360655737705027e-01,4.918032786885245811e-01,6.721311475409835756e-01,4.262295081967212851e-01,7.049180327868852514e-01,5.409836065573770947e-01,4.426229508196721230e-01,5.573770491803278215e-01,2.295081967213114804e-01,6.721311475409835756e-01,6.229508196721311730e-01,5.245901639344262568e-01,4.918032786885245811e-01,3.934426229508196649e-01,3.278688524590163689e-01,6.721311475409835756e-01,7.049180327868852514e-01,5.737704918032786594e-01,5.901639344262294973e-01,4.754098360655737432e-01,6.557377049180327377e-01,3.114754098360655865e-01,5.081967213114754189e-01,5.573770491803278215e-01,2.295081967213114804e-01,6.065573770491803351e-01,5.901639344262294973e-01,4.426229508196721230e-01,5.081967213114754189e-01,3.770491803278688270e-01,5.901639344262294973e-01,6.065573770491803351e-01,7.213114754098360892e-01,4.918032786885245811e-01,4.918032786885245811e-01,5.245901639344262568e-01,4.426229508196721230e-01,4.098360655737705027e-01,6.229508196721311730e-01,6.065573770491803351e-01,3.278688524590163689e-01,4.426229508196721230e-01
6.200000000000000000e+01,4.032258064516128782e-01,3.225806451612903136e-01,5.161290322580645018e-01,2.258064516129032195e-01,3.870967741935483764e-01,4.677419354838709409e-01,5.806451612903226200e-01,5.322580645161290036e-01,4.193548387096774355e-01,3.870967741935483764e-01,2.580645161290322509e-01,6.290322580645161255e-01,4.516129032258064391e-01,5.322580645161290036e-01,5.806451612903226200e-01,4.193548387096774355e-01,2.419354838709677491e-01,3.709677419354838745e-01,7.258064516129032473e-01,4.032258064516128782e-01,5.967741935483871218e-01,5.645161290322581182e-01,5.322580645161290036e-01,4.516129032258064391e-01,5.806451612903226200e-01,5.322580645161290036e-01,5.645161290322581182e-01,4.354838709677419373e-01,4.838709677419354982e-01,5.161290322580645018e-01,6.451612903225806273e-01,6.612903225806451291e-01,6.935483870967742437e-01,5.161290322580645018e-01,6.935483870967742437e-01,6.612903225806451291e-01,5.967741935483871218e-01,3.225806451612903136e-01,3.387096774193548154e-01,7.580645161290322509e-01,7.096774193548387455e-01,5.000000000000000000e-01,5.645161290322581182e-01,2.096774193548387177e-01,2.741935483870967527e-01,3.387096774193548154e-01,4.838709677419354982e-01,5.967741935483871218e-01,6.290322580645161255e-01,5.000000000000000000e-01,6.612903225806451291e-01,4.193548387096774355e-01,7.419354838709677491e-01,5.483870967741935054e-01,3.709677419354838745e-01,4.516129032258064391e-01,2.580645161290322509e-01,4.193548387096774355e-01,4.032258064516128782e-01,5.000000000000000000e-01,6.774193548387096309e-01,4.354838709677419373e-01,7.096774193548387455e-01,5.322580645161290036e-01,4.516129032258064391e-01,5.483870967741935054e-01,2.258064516129032195e-01,6.774193548387096309e-01,6.290322580645161255e-01,5.322580645161290036e-01,5.000000000000000000e-01,3.870967741935483764e-01,3.387096774193548154e-01,6.774193548387096309e-01,6.935483870967742437e-01,5.806451612903226200e-01,5.806451612903226200e-01,4.677419354838709409e-01,6.612903225806451291e-01,3.064516129032258118e-01,5.000000000000000000e-01,5.483870967741935054e-01,2.258064516129032195e-01,6.129032258064516236e-01,5.806451612903226200e-01,4.516129032258064391e-01,5.000000000000000000e-01,3.709677419354838745e-01,5.806451612903226200e-01,6.129032258064516236e-01,7.258064516129032473e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.322580645161290036e-01,4.354838709677419373e-01,4.032258064516128782e-01,6.129032258064516236e-01,6.129032258064516236e-01,3.387096774193548154e-01,4.354838709677419373e-01
6.300000000000000000e+01,3.968253968253968034e-01,3.333333333333333148e-01,5.238095238095238360e-01,2.222222222222222099e-01,3.809523809523809312e-01,4.761904761904761640e-01,5.873015873015873245e-01,5.396825396825396526e-01,4.285714285714285476e-01,3.809523809523809312e-01,2.698412698412698263e-01,6.190476190476190688e-01,4.603174603174602919e-01,5.396825396825396526e-01,5.873015873015873245e-01,4.126984126984126755e-01,2.539682539682539542e-01,3.809523809523809312e-01,7.301587301587301182e-01,4.126984126984126755e-01,6.031746031746031411e-01,5.555555555555555802e-01,5.238095238095238360e-01,4.603174603174602919e-01,5.714285714285713969e-01,5.238095238095238360e-01,5.555555555555555802e-01,4.285714285714285476e-01,4.920634920634920362e-01,5.238095238095238360e-01,6.349206349206348854e-01,6.507936507936508130e-01,6.984126984126983739e-01,5.079365079365079083e-01,6.984126984126983739e-01,6.666666666666666297e-01,5.873015873015873245e-01,3.174603174603174427e-01,3.492063492063491870e-01,7.619047619047618625e-01,7.142857142857143016e-01,5.079365079365079083e-01,5.555555555555555802e-01,2.222222222222222099e-01,2.698412698412698263e-01,3.333333333333333148e-01,4.761904761904761640e-01,6.031746031746031411e-01,6.190476190476190688e-01,5.079365079365079083e-01,6.666666666666666297e-01,4.285714285714285476e-01,7.460317460317460458e-01,5.555555555555555802e-01,3.650793650793650591e-01,4.603174603174602919e-01,2.698412698412698263e-01,4.285714285714285476e-01,4.126984126984126755e-01,5.079365079365079083e-01,6.666666666666666297e-01,4.285714285714285476e-01,7.142857142857143016e-01,5.238095238095238360e-01,4.444444444444444198e-01,5.396825396825396526e-01,2.380952380952380820e-01,6.666666666666666297e-01,6.349206349206348854e-01,5.238095238095238360e-01,5.079365079365079083e-01,3.809523809523809312e-01,3.333333333333333148e-01,6.825396825396825573e-01,6.825396825396825573e-01,5.873015873015873245e-01,5.714285714285713969e-01,4.761904761904761640e-01,6.507936507936508130e-01,3.015873015873015706e-01,4.920634920634920362e-01,5.555555555555555802e-01,2.222222222222222099e-01,6.031746031746031411e-01,5.714285714285713969e-01,4.603174603174602919e-01,5.079365079365079083e-01,3.809523809523809312e-01,5.873015873015873245e-01,6.190476190476190688e-01,7.301587301587301182e-01,4.920634920634920362e-01,4.920634920634920362e-01,5.396825396825396526e-01,4.444444444444444198e-01,3.968253968253968034e-01,6.031746031746031411e-01,6.190476190476190688e-01,3.492063492063491870e-01,4.444444444444444198e-01
6.400000000000000000e+01,3.906250000000000000e-01,3.437500000000000000e-01,5.312500000000000000e-01,2.187500000000000000e-01,3.906250000000000000e-01,4.843750000000000000e-01,5.781250000000000000e-01,5.312500000000000000e-01,4.375000000000000000e-01,3.906250000000000000e-01,2.812500000000000000e-01,6.250000000000000000e-01,4.531250000000000000e-01,5.468750000000000000e-01,5.781250000000000000e-01,4.218750000000000000e-01,2.500000000000000000e-01,3.750000000000000000e-01,7.187500000000000000e-01,4.062500000000000000e-01,5.937500000000000000e-01,5.468750000000000000e-01,5.312500000000000000e-01,4.687500000000000000e-01,5.781250000000000000e-01,5.312500000000000000e-01,5.625000000000000000e-01,4.375000000000000000e-01,4.843750000000000000e-01,5.312500000000000000e-01,6.406250000000000000e-01,6.406250000000000000e-01,7.031250000000000000e-01,5.156250000000000000e-01,7.031250000000000000e-01,6.562500000000000000e-01,5.937500000000000000e-01,3.281250000000000000e-01,3.437500000000000000e-01,7.500000000000000000e-01,7.031250000000000000e-01,5.156250000000000000e-01,5.625000000000000000e-01,2.187500000000000000e-01,2.656250000000000000e-01,3.437500000000000000e-01,4.687500000000000000e-01,6.093750000000000000e-01,6.250000000000000000e-01,5.000000000000000000e-01,6.718750000000000000e-01,4.218750000000000000e-01,7.500000000000000000e-01,5.625000000000000000e-01,3.750000000000000000e-01,4.531250000000000000e-01,2.656250000000000000e-01,4.218750000000000000e-01,4.062500000000000000e-01,5.000000000000000000e-01,6.718750000000000000e-01,4.375000000000000000e-01,7.187500000000000000e-01,5.156250000000000000e-01,4.375000000000000000e-01,5.468750000000000000e-01,2.343750000000000000e-01,6.718750000000000000e-01,6.250000000000000000e-01,5.312500000000000000e-01,5.000000000000000000e-01,3.906250000000000000e-01,3.281250000000000000e-01,6.718750000000000000e-01,6.875000000000000000e-01,5.781250000000000000e-01,5.781250000000000000e-01,4.843750000000000000e-01,6.406250000000000000e-01,2.968750000000000000e-01,5.000000000000000000e-01,5.625000000000000000e-01,2.343750000000000000e-01,6.093750000000000000e-01,5.781250000000000000e-01,4.687500000000000000e-01,5.000000000000000000e-01,3.906250000000000000e-01,5.937500000000000000e-01,6.250000000000000000e-01,7.343750000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.468750000000000000e-01,4.375000000000000000e-01,3.906250000000000000e-01,5.937500000000000000e-01,6.250000000000000000e-01,3.593750000000000000e-01,4.531250000000000000e-01
6.500000000000000000e+01,3.846153846153846367e-01,3.538461538461538658e-01,5.230769230769231060e-01,2.153846153846153966e-01,4.000000000000000222e-01,4.923076923076923350e-01,5.692307692307692069e-01,5.230769230769231060e-01,4.461538461538461786e-01,4.000000000000000222e-01,2.923076923076923239e-01,6.153846153846154188e-01,4.615384615384615641e-01,5.538461538461538769e-01,5.846153846153846478e-01,4.307692307692307931e-01,2.461538461538461675e-01,3.846153846153846367e-01,7.230769230769230616e-01,4.153846153846154077e-01,5.846153846153846478e-01,5.384615384615384359e-01,5.384615384615384359e-01,4.769230769230769496e-01,5.692307692307692069e-01,5.384615384615384359e-01,5.692307692307692069e-01,4.307692307692307931e-01,4.769230769230769496e-01,5.384615384615384359e-01,6.307692307692307487e-01,6.461538461538461897e-01,7.076923076923077316e-01,5.076923076923076650e-01,7.076923076923077316e-01,6.615384615384615197e-01,5.999999999999999778e-01,3.230769230769230949e-01,3.384615384615384803e-01,7.538461538461538325e-01,7.076923076923077316e-01,5.230769230769231060e-01,5.538461538461538769e-01,2.153846153846153966e-01,2.769230769230769384e-01,3.538461538461538658e-01,4.615384615384615641e-01,6.153846153846154188e-01,6.307692307692307487e-01,5.076923076923076650e-01,6.769230769230769607e-01,4.153846153846154077e-01,7.538461538461538325e-01,5.692307692307692069e-01,3.692307692307692513e-01,4.615384615384615641e-01,2.615384615384615530e-01,4.153846153846154077e-01,4.153846153846154077e-01,5.076923076923076650e-01,6.615384615384615197e-01,4.461538461538461786e-01,7.230769230769230616e-01,5.076923076923076650e-01,4.307692307692307931e-01,5.384615384615384359e-01,2.307692307692307820e-01,6.769230769230769607e-01,6.153846153846154188e-01,5.384615384615384359e-01,5.076923076923076650e-01,4.000000000000000222e-01,3.230769230769230949e-01,6.615384615384615197e-01,6.769230769230769607e-01,5.692307692307692069e-01,5.692307692307692069e-01,4.923076923076923350e-01,6.307692307692307487e-01,2.923076923076923239e-01,5.076923076923076650e-01,5.692307692307692069e-01,2.307692307692307820e-01,5.999999999999999778e-01,5.846153846153846478e-01,4.769230769230769496e-01,4.923076923076923350e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.153846153846154188e-01,7.384615384615385025e-01,4.923076923076923350e-01,4.923076923076923350e-01,5.384615384615384359e-01,4.461538461538461786e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.307692307692307487e-01,3.538461538461538658e-01,4.461538461538461786e-01
6.600000000000000000e+01,3.787878787878787845e-01,3.636363636363636465e-01,5.303030303030302761e-01,2.121212121212121271e-01,3.939393939393939226e-01,5.000000000000000000e-01,5.606060606060605522e-01,5.303030303030302761e-01,4.545454545454545303e-01,3.939393939393939226e-01,2.878787878787879007e-01,6.212121212121212155e-01,4.545454545454545303e-01,5.606060606060605522e-01,5.909090909090909394e-01,4.393939393939393923e-01,2.575757575757575690e-01,3.787878787878787845e-01,7.121212121212121549e-01,4.242424242424242542e-01,5.757575757575758013e-01,5.303030303030302761e-01,5.303030303030302761e-01,4.696969696969697239e-01,5.757575757575758013e-01,5.454545454545454142e-01,5.757575757575758013e-01,4.242424242424242542e-01,4.696969696969697239e-01,5.454545454545454142e-01,6.363636363636363535e-01,6.515151515151514916e-01,7.121212121212121549e-01,5.151515151515151381e-01,7.121212121212121549e-01,6.666666666666666297e-01,6.060606060606060774e-01,3.181818181818181768e-01,3.333333333333333148e-01,7.424242424242424310e-01,7.121212121212121549e-01,5.303030303030302761e-01,5.454545454545454142e-01,2.272727272727272652e-01,2.878787878787879007e-01,3.484848484848485084e-01,4.696969696969697239e-01,6.060606060606060774e-01,6.363636363636363535e-01,5.000000000000000000e-01,6.818181818181817677e-01,4.090909090909091161e-01,7.424242424242424310e-01,5.757575757575758013e-01,3.787878787878787845e-01,4.545454545454545303e-01,2.575757575757575690e-01,4.090909090909091161e-01,4.242424242424242542e-01,5.000000000000000000e-01,6.666666666666666297e-01,4.393939393939393923e-01,7.272727272727272929e-01,5.151515151515151381e-01,4.393939393939393923e-01,5.454545454545454142e-01,2.272727272727272652e-01,6.818181818181817677e-01,6.060606060606060774e-01,5.303030303030302761e-01,5.151515151515151381e-01,4.090909090909091161e-01,3.333333333333333148e-01,6.666666666666666297e-01,6.818181818181817677e-01,5.606060606060605522e-01,5.606060606060605522e-01,4.848484848484848619e-01,6.363636363636363535e-01,2.878787878787879007e-01,5.000000000000000000e-01,5.757575757575758013e-01,2.272727272727272652e-01,6.060606060606060774e-01,5.757575757575758013e-01,4.848484848484848619e-01,4.848484848484848619e-01,3.939393939393939226e-01,6.060606060606060774e-01,6.060606060606060774e-01,7.272727272727272929e-01,4.848484848484848619e-01,4.848484848484848619e-01,5.303030303030302761e-01,4.545454545454545303e-01,3.939393939393939226e-01,6.060606060606060774e-01,6.363636363636363535e-01,3.484848484848485084e-01,4.393939393939393923e-01
6.700000000000000000e+01,3.880597014925373234e-01,3.582089552238805763e-01,5.223880597014924909e-01,2.089552238805970075e-01,3.880597014925373234e-01,5.074626865671642006e-01,5.671641791044775838e-01,5.373134328358208922e-01,4.477611940298507620e-01,3.880597014925373234e-01,2.835820895522387919e-01,6.119402985074626766e-01,4.626865671641791078e-01,5.671641791044775838e-01,5.820895522388059851e-01,4.328358208955223607e-01,2.686567164179104461e-01,3.731343283582089776e-01,7.164179104477611526e-01,4.328358208955223607e-01,5.820895522388059851e-01,5.373134328358208922e-01,5.223880597014924909e-01,4.776119402985074536e-01,5.820895522388059851e-01,5.373134328358208922e-01,5.820895522388059851e-01,4.179104477611940149e-01,4.776119402985074536e-01,5.373134328358208922e-01,6.268656716417910779e-01,6.417910447761193682e-01,7.014925373134328623e-01,5.074626865671642006e-01,7.164179104477611526e-01,6.567164179104477695e-01,5.970149253731342753e-01,3.134328358208955390e-01,3.283582089552238847e-01,7.462686567164179552e-01,7.164179104477611526e-01,5.373134328358208922e-01,5.522388059701492935e-01,2.388059701492537268e-01,2.985074626865671377e-01,3.432835820895522305e-01,4.626865671641791078e-01,5.970149253731342753e-01,6.417910447761193682e-01,5.074626865671642006e-01,6.865671641791044610e-01,4.179104477611940149e-01,7.313432835820895539e-01,5.671641791044775838e-01,3.880597014925373234e-01,4.477611940298507620e-01,2.537313432835821003e-01,4.029850746268656692e-01,4.179104477611940149e-01,5.074626865671642006e-01,6.567164179104477695e-01,4.477611940298507620e-01,7.313432835820895539e-01,5.223880597014924909e-01,4.328358208955223607e-01,5.373134328358208922e-01,2.388059701492537268e-01,6.865671641791044610e-01,6.119402985074626766e-01,5.373134328358208922e-01,5.223880597014924909e-01,4.029850746268656692e-01,3.283582089552238847e-01,6.567164179104477695e-01,6.865671641791044610e-01,5.522388059701492935e-01,5.522388059701492935e-01,4.776119402985074536e-01,6.268656716417910779e-01,2.835820895522387919e-01,4.925373134328357994e-01,5.820895522388059851e-01,2.238805970149253810e-01,5.970149253731342753e-01,5.820895522388059851e-01,4.776119402985074536e-01,4.925373134328357994e-01,3.880597014925373234e-01,6.119402985074626766e-01,6.119402985074626766e-01,7.313432835820895539e-01,4.776119402985074536e-01,4.776119402985074536e-01,5.373134328358208922e-01,4.477611940298507620e-01,3.880597014925373234e-01,6.119402985074626766e-01,6.417910447761193682e-01,3.432835820895522305e-01,4.477611940298507620e-01
6.800000000000000000e+01,3.823529411764705621e-01,3.529411764705882582e-01,5.294117647058823595e-01,2.205882352941176405e-01,3.970588235294117418e-01,5.147058823529411242e-01,5.735294117647058432e-01,5.294117647058823595e-01,4.411764705882352811e-01,3.823529411764705621e-01,2.941176470588235392e-01,6.176470588235294379e-01,4.558823529411764608e-01,5.588235294117647189e-01,5.882352941176470784e-01,4.411764705882352811e-01,2.647058823529411797e-01,3.676470588235294379e-01,7.058823529411765163e-01,4.411764705882352811e-01,5.882352941176470784e-01,5.294117647058823595e-01,5.294117647058823595e-01,4.852941176470588203e-01,5.735294117647058432e-01,5.441176470588234837e-01,5.735294117647058432e-01,4.117647058823529216e-01,4.852941176470588203e-01,5.441176470588234837e-01,6.323529411764705621e-01,6.470588235294117974e-01,7.058823529411765163e-01,5.000000000000000000e-01,7.205882352941176405e-01,6.617647058823529216e-01,6.029411764705882026e-01,3.235294117647058987e-01,3.235294117647058987e-01,7.352941176470588758e-01,7.058823529411765163e-01,5.441176470588234837e-01,5.588235294117647189e-01,2.352941176470588203e-01,3.088235294117647189e-01,3.382352941176470784e-01,4.705882352941176405e-01,6.029411764705882026e-01,6.470588235294117974e-01,5.147058823529411242e-01,6.911764705882352811e-01,4.117647058823529216e-01,7.352941176470588758e-01,5.735294117647058432e-01,3.823529411764705621e-01,4.558823529411764608e-01,2.647058823529411797e-01,4.117647058823529216e-01,4.117647058823529216e-01,5.147058823529411242e-01,6.617647058823529216e-01,4.411764705882352811e-01,7.352941176470588758e-01,5.294117647058823595e-01,4.264705882352941013e-01,5.441176470588234837e-01,2.352941176470588203e-01,6.911764705882352811e-01,6.029411764705882026e-01,5.441176470588234837e-01,5.147058823529411242e-01,3.970588235294117418e-01,3.235294117647058987e-01,6.617647058823529216e-01,6.911764705882352811e-01,5.588235294117647189e-01,5.588235294117647189e-01,4.705882352941176405e-01,6.323529411764705621e-01,2.941176470588235392e-01,5.000000000000000000e-01,5.882352941176470784e-01,2.205882352941176405e-01,6.029411764705882026e-01,5.735294117647058432e-01,4.852941176470588203e-01,5.000000000000000000e-01,3.970588235294117418e-01,6.029411764705882026e-01,6.029411764705882026e-01,7.352941176470588758e-01,4.705882352941176405e-01,4.705882352941176405e-01,5.441176470588234837e-01,4.558823529411764608e-01,3.823529411764705621e-01,6.029411764705882026e-01,6.323529411764705621e-01,3.382352941176470784e-01,4.411764705882352811e-01
6.900000000000000000e+01,3.913043478260869734e-01,3.623188405797101441e-01,5.217391304347825942e-01,2.173913043478260809e-01,3.913043478260869734e-01,5.072463768115942351e-01,5.797101449275362528e-01,5.217391304347825942e-01,4.347826086956521618e-01,3.768115942028985588e-01,3.043478260869565410e-01,6.231884057971014412e-01,4.637681159420289911e-01,5.652173913043477826e-01,5.942028985507246119e-01,4.492753623188405765e-01,2.608695652173912971e-01,3.768115942028985588e-01,7.101449275362319291e-01,4.492753623188405765e-01,5.797101449275362528e-01,5.362318840579710644e-01,5.217391304347825942e-01,4.927536231884058204e-01,5.797101449275362528e-01,5.507246376811594235e-01,5.797101449275362528e-01,4.057971014492753881e-01,4.927536231884058204e-01,5.362318840579710644e-01,6.231884057971014412e-01,6.376811594202898004e-01,7.101449275362319291e-01,5.072463768115942351e-01,7.246376811594202882e-01,6.666666666666666297e-01,5.942028985507246119e-01,3.188405797101449002e-01,3.333333333333333148e-01,7.391304347826086474e-01,6.956521739130434590e-01,5.507246376811594235e-01,5.507246376811594235e-01,2.463768115942029102e-01,3.043478260869565410e-01,3.333333333333333148e-01,4.637681159420289911e-01,6.086956521739130821e-01,6.521739130434782705e-01,5.217391304347825942e-01,6.811594202898550998e-01,4.057971014492753881e-01,7.246376811594202882e-01,5.797101449275362528e-01,3.768115942028985588e-01,4.492753623188405765e-01,2.608695652173912971e-01,4.057971014492753881e-01,4.202898550724637472e-01,5.217391304347825942e-01,6.666666666666666297e-01,4.492753623188405765e-01,7.391304347826086474e-01,5.217391304347825942e-01,4.347826086956521618e-01,5.362318840579710644e-01,2.463768115942029102e-01,6.956521739130434590e-01,5.942028985507246119e-01,5.362318840579710644e-01,5.072463768115942351e-01,3.913043478260869734e-01,3.188405797101449002e-01,6.521739130434782705e-01,6.956521739130434590e-01,5.507246376811594235e-01,5.652173913043477826e-01,4.637681159420289911e-01,6.376811594202898004e-01,2.898550724637681264e-01,4.927536231884058204e-01,5.942028985507246119e-01,2.173913043478260809e-01,6.086956521739130821e-01,5.652173913043477826e-01,4.782608695652174058e-01,5.072463768115942351e-01,4.057971014492753881e-01,5.942028985507246119e-01,6.086956521739130821e-01,7.246376811594202882e-01,4.637681159420289911e-01,4.637681159420289911e-01,5.507246376811594235e-01,4.492753623188405765e-01,3.913043478260869734e-01,5.942028985507246119e-01,6.376811594202898004e-01,3.333333333333333148e-01,4.492753623188405765e-01
7.000000000000000000e+01,4.000000000000000222e-01,3.714285714285714413e-01,5.285714285714285809e-01,2.142857142857142738e-01,3.857142857142857317e-01,5.142857142857142350e-01,5.857142857142857428e-01,5.142857142857142350e-01,4.285714285714285476e-01,3.714285714285714413e-01,2.999999999999999889e-01,6.285714285714285587e-01,4.714285714285714191e-01,5.714285714285713969e-01,5.999999999999999778e-01,4.571428571428571286e-01,2.571428571428571175e-01,3.857142857142857317e-01,7.142857142857143016e-01,4.428571428571428381e-01,5.857142857142857428e-01,5.428571428571428159e-01,5.142857142857142350e-01,5.000000000000000000e-01,5.857142857142857428e-01,5.571428571428571619e-01,5.857142857142857428e-01,4.142857142857143127e-01,4.857142857142857095e-01,5.285714285714285809e-01,6.285714285714285587e-01,6.428571428571429047e-01,7.142857142857143016e-01,5.142857142857142350e-01,7.285714285714285365e-01,6.714285714285713746e-01,5.857142857142857428e-01,3.142857142857142794e-01,3.285714285714285698e-01,7.428571428571428825e-01,6.999999999999999556e-01,5.571428571428571619e-01,5.428571428571428159e-01,2.428571428571428548e-01,2.999999999999999889e-01,3.285714285714285698e-01,4.714285714285714191e-01,5.999999999999999778e-01,6.571428571428571397e-01,5.285714285714285809e-01,6.857142857142857206e-01,4.000000000000000222e-01,7.142857142857143016e-01,5.714285714285713969e-01,3.857142857142857317e-01,4.571428571428571286e-01,2.571428571428571175e-01,4.142857142857143127e-01,4.142857142857143127e-01,5.285714285714285809e-01,6.714285714285713746e-01,4.571428571428571286e-01,7.428571428571428825e-01,5.285714285714285809e-01,4.285714285714285476e-01,5.285714285714285809e-01,2.571428571428571175e-01,6.857142857142857206e-01,5.999999999999999778e-01,5.428571428571428159e-01,5.142857142857142350e-01,3.857142857142857317e-01,3.142857142857142794e-01,6.571428571428571397e-01,6.999999999999999556e-01,5.428571428571428159e-01,5.571428571428571619e-01,4.714285714285714191e-01,6.428571428571429047e-01,2.999999999999999889e-01,4.857142857142857095e-01,5.857142857142857428e-01,2.142857142857142738e-01,6.142857142857143238e-01,5.571428571428571619e-01,4.857142857142857095e-01,5.142857142857142350e-01,4.142857142857143127e-01,5.999999999999999778e-01,5.999999999999999778e-01,7.285714285714285365e-01,4.714285714285714191e-01,4.714285714285714191e-01,5.571428571428571619e-01,4.428571428571428381e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.285714285714285587e-01,3.428571428571428603e-01,4.571428571428571286e-01
7.100000000000000000e+01,3.943661971830985657e-01,3.802816901408450634e-01,5.211267605633802535e-01,2.112676056338028130e-01,3.802816901408450634e-01,5.211267605633802535e-01,5.774647887323943740e-01,5.070422535211267512e-01,4.366197183098591283e-01,3.802816901408450634e-01,2.957746478873239382e-01,6.338028169014084945e-01,4.647887323943661886e-01,5.774647887323943740e-01,5.915492957746478764e-01,4.507042253521126862e-01,2.676056338028168780e-01,3.943661971830985657e-01,7.183098591549296197e-01,4.507042253521126862e-01,5.774647887323943740e-01,5.352112676056337559e-01,5.070422535211267512e-01,5.070422535211267512e-01,5.915492957746478764e-01,5.492957746478873693e-01,5.774647887323943740e-01,4.084507042253521236e-01,4.929577464788732488e-01,5.211267605633802535e-01,6.197183098591548811e-01,6.478873239436619969e-01,7.183098591549296197e-01,5.211267605633802535e-01,7.323943661971831220e-01,6.760563380281690016e-01,5.915492957746478764e-01,3.098591549295774406e-01,3.380281690140845008e-01,7.323943661971831220e-01,7.042253521126760063e-01,5.633802816901408717e-01,5.352112676056337559e-01,2.535211267605633756e-01,2.957746478873239382e-01,3.239436619718309984e-01,4.647887323943661886e-01,6.056338028169013787e-01,6.478873239436619969e-01,5.352112676056337559e-01,6.901408450704225039e-01,4.084507042253521236e-01,7.183098591549296197e-01,5.633802816901408717e-01,3.802816901408450634e-01,4.647887323943661886e-01,2.535211267605633756e-01,4.084507042253521236e-01,4.084507042253521236e-01,5.211267605633802535e-01,6.760563380281690016e-01,4.647887323943661886e-01,7.464788732394366244e-01,5.352112676056337559e-01,4.225352112676056260e-01,5.211267605633802535e-01,2.535211267605633756e-01,6.760563380281690016e-01,5.915492957746478764e-01,5.352112676056337559e-01,5.070422535211267512e-01,3.802816901408450634e-01,3.098591549295774406e-01,6.619718309859154992e-01,6.901408450704225039e-01,5.352112676056337559e-01,5.633802816901408717e-01,4.788732394366196909e-01,6.478873239436619969e-01,3.098591549295774406e-01,4.788732394366196909e-01,5.915492957746478764e-01,2.253521126760563431e-01,6.056338028169013787e-01,5.633802816901408717e-01,4.788732394366196909e-01,5.211267605633802535e-01,4.084507042253521236e-01,6.056338028169013787e-01,6.056338028169013787e-01,7.183098591549296197e-01,4.647887323943661886e-01,4.788732394366196909e-01,5.492957746478873693e-01,4.366197183098591283e-01,3.943661971830985657e-01,5.915492957746478764e-01,6.338028169014084945e-01,3.380281690140845008e-01,4.507042253521126862e-01
7.200000000000000000e+01,3.888888888888888951e-01,3.888888888888888951e-01,5.138888888888888395e-01,2.222222222222222099e-01,3.888888888888888951e-01,5.138888888888888395e-01,5.833333333333333703e-01,5.138888888888888395e-01,4.305555555555555802e-01,3.888888888888888951e-01,2.916666666666666852e-01,6.388888888888888395e-01,4.583333333333333148e-01,5.833333333333333703e-01,5.972222222222222099e-01,4.444444444444444198e-01,2.777777777777777901e-01,4.027777777777777901e-01,7.083333333333333703e-01,4.583333333333333148e-01,5.694444444444444198e-01,5.277777777777777901e-01,5.000000000000000000e-01,5.000000000000000000e-01,5.972222222222222099e-01,5.555555555555555802e-01,5.833333333333333703e-01,4.166666666666666852e-01,5.000000000000000000e-01,5.138888888888888395e-01,6.250000000000000000e-01,6.388888888888888395e-01,7.222222222222222099e-01,5.138888888888888395e-01,7.361111111111111605e-01,6.805555555555555802e-01,5.833333333333333703e-01,3.194444444444444198e-01,3.333333333333333148e-01,7.361111111111111605e-01,6.944444444444444198e-01,5.555555555555555802e-01,5.416666666666666297e-01,2.638888888888888951e-01,2.916666666666666852e-01,3.333333333333333148e-01,4.722222222222222099e-01,6.111111111111111605e-01,6.388888888888888395e-01,5.277777777777777901e-01,6.805555555555555802e-01,4.027777777777777901e-01,7.222222222222222099e-01,5.694444444444444198e-01,3.888888888888888951e-01,4.583333333333333148e-01,2.638888888888888951e-01,4.166666666666666852e-01,4.166666666666666852e-01,5.277777777777777901e-01,6.805555555555555802e-01,4.722222222222222099e-01,7.500000000000000000e-01,5.416666666666666297e-01,4.166666666666666852e-01,5.277777777777777901e-01,2.500000000000000000e-01,6.805555555555555802e-01,5.972222222222222099e-01,5.277777777777777901e-01,5.000000000000000000e-01,3.888888888888888951e-01,3.055555555555555802e-01,6.666666666666666297e-01,6.944444444444444198e-01,5.277777777777777901e-01,5.555555555555555802e-01,4.722222222222222099e-01,6.527777777777777901e-01,3.055555555555555802e-01,4.722222222222222099e-01,5.833333333333333703e-01,2.361111111111111049e-01,6.111111111111111605e-01,5.694444444444444198e-01,4.722222222222222099e-01,5.138888888888888395e-01,4.027777777777777901e-01,5.972222222222222099e-01,6.111111111111111605e-01,7.083333333333333703e-01,4.583333333333333148e-01,4.861111111111111049e-01,5.416666666666666297e-01,4.305555555555555802e-01,3.888888888888888951e-01,5.972222222222222099e-01,6.388888888888888395e-01,3.472222222222222099e-01,4.583333333333333148e-01
7.300000000000000000e+01,3.972602739726027177e-01,3.835616438356164171e-01,5.068493150684931781e-01,2.191780821917808098e-01,3.972602739726027177e-01,5.205479452054794232e-01,5.890410958904109817e-01,5.068493150684931781e-01,4.383561643835616195e-01,3.835616438356164171e-01,3.013698630136986134e-01,6.438356164383561842e-01,4.657534246575342207e-01,5.890410958904109817e-01,6.027397260273972268e-01,4.520547945205479201e-01,2.739726027397260122e-01,4.109589041095890183e-01,7.123287671232876317e-01,4.657534246575342207e-01,5.753424657534246256e-01,5.342465753424657793e-01,4.931506849315068219e-01,5.068493150684931781e-01,6.027397260273972268e-01,5.616438356164383805e-01,5.890410958904109817e-01,4.109589041095890183e-01,5.068493150684931781e-01,5.205479452054794232e-01,6.164383561643835829e-01,6.438356164383561842e-01,7.123287671232876317e-01,5.068493150684931781e-01,7.260273972602739878e-01,6.712328767123287854e-01,5.890410958904109817e-01,3.287671232876712146e-01,3.287671232876712146e-01,7.397260273972602329e-01,6.986301369863013866e-01,5.616438356164383805e-01,5.479452054794520244e-01,2.602739726027397116e-01,3.013698630136986134e-01,3.424657534246575152e-01,4.794520547945205213e-01,6.164383561643835829e-01,6.438356164383561842e-01,5.205479452054794232e-01,6.712328767123287854e-01,3.972602739726027177e-01,7.123287671232876317e-01,5.753424657534246256e-01,3.835616438356164171e-01,4.520547945205479201e-01,2.602739726027397116e-01,4.246575342465753189e-01,4.109589041095890183e-01,5.342465753424657793e-01,6.849315068493150305e-01,4.657534246575342207e-01,7.534246575342465890e-01,5.479452054794520244e-01,4.246575342465753189e-01,5.205479452054794232e-01,2.465753424657534110e-01,6.849315068493150305e-01,6.027397260273972268e-01,5.205479452054794232e-01,5.068493150684931781e-01,3.972602739726027177e-01,3.013698630136986134e-01,6.712328767123287854e-01,6.986301369863013866e-01,5.205479452054794232e-01,5.616438356164383805e-01,4.794520547945205213e-01,6.438356164383561842e-01,3.013698630136986134e-01,4.794520547945205213e-01,5.890410958904109817e-01,2.328767123287671104e-01,6.164383561643835829e-01,5.753424657534246256e-01,4.657534246575342207e-01,5.068493150684931781e-01,3.972602739726027177e-01,5.890410958904109817e-01,6.164383561643835829e-01,6.986301369863013866e-01,4.520547945205479201e-01,4.794520547945205213e-01,5.342465753424657793e-01,4.246575342465753189e-01,3.835616438356164171e-01,5.890410958904109817e-01,6.438356164383561842e-01,3.561643835616438158e-01,4.520547945205479201e-01
7.400000000000000000e+01,4.054054054054054279e-01,3.783783783783783994e-01,5.135135135135134865e-01,2.162162162162162282e-01,3.918918918918918859e-01,5.135135135135134865e-01,5.810810810810810301e-01,5.135135135135134865e-01,4.459459459459459429e-01,3.918918918918918859e-01,2.972972972972973138e-01,6.486486486486486847e-01,4.594594594594594850e-01,5.945945945945946276e-01,5.945945945945946276e-01,4.459459459459459429e-01,2.702702702702702853e-01,4.054054054054054279e-01,7.027027027027027417e-01,4.594594594594594850e-01,5.675675675675675436e-01,5.405405405405405705e-01,5.000000000000000000e-01,5.135135135135134865e-01,6.081081081081081141e-01,5.675675675675675436e-01,5.810810810810810301e-01,4.054054054054054279e-01,5.000000000000000000e-01,5.270270270270269730e-01,6.216216216216216006e-01,6.486486486486486847e-01,7.027027027027027417e-01,5.000000000000000000e-01,7.162162162162162282e-01,6.756756756756756577e-01,5.810810810810810301e-01,3.378378378378378288e-01,3.243243243243243423e-01,7.432432432432432012e-01,7.027027027027027417e-01,5.675675675675675436e-01,5.405405405405405705e-01,2.702702702702702853e-01,2.972972972972973138e-01,3.513513513513513709e-01,4.729729729729729715e-01,6.081081081081081141e-01,6.351351351351350871e-01,5.135135135135134865e-01,6.756756756756756577e-01,3.918918918918918859e-01,7.162162162162162282e-01,5.810810810810810301e-01,3.783783783783783994e-01,4.594594594594594850e-01,2.702702702702702853e-01,4.189189189189189144e-01,4.054054054054054279e-01,5.405405405405405705e-01,6.891891891891891442e-01,4.594594594594594850e-01,7.567567567567567988e-01,5.405405405405405705e-01,4.324324324324324564e-01,5.270270270270269730e-01,2.567567567567567433e-01,6.756756756756756577e-01,6.081081081081081141e-01,5.135135135135134865e-01,5.135135135135134865e-01,3.918918918918918859e-01,2.972972972972973138e-01,6.756756756756756577e-01,7.027027027027027417e-01,5.270270270270269730e-01,5.540540540540540571e-01,4.864864864864865135e-01,6.486486486486486847e-01,2.972972972972973138e-01,4.729729729729729715e-01,5.810810810810810301e-01,2.297297297297297425e-01,6.081081081081081141e-01,5.675675675675675436e-01,4.729729729729729715e-01,5.000000000000000000e-01,3.918918918918918859e-01,5.945945945945946276e-01,6.216216216216216006e-01,7.027027027027027417e-01,4.459459459459459429e-01,4.729729729729729715e-01,5.405405405405405705e-01,4.189189189189189144e-01,3.918918918918918859e-01,5.810810810810810301e-01,6.351351351351350871e-01,3.513513513513513709e-01,4.594594594594594850e-01
7.500000000000000000e+01,4.133333333333333304e-01,3.866666666666666585e-01,5.066666666666667096e-01,2.266666666666666552e-01,3.866666666666666585e-01,5.066666666666667096e-01,5.733333333333333615e-01,5.200000000000000178e-01,4.533333333333333104e-01,3.866666666666666585e-01,2.933333333333333348e-01,6.400000000000000133e-01,4.666666666666666741e-01,5.999999999999999778e-01,5.866666666666666696e-01,4.400000000000000022e-01,2.800000000000000266e-01,4.000000000000000222e-01,7.066666666666666652e-01,4.666666666666666741e-01,5.600000000000000533e-01,5.466666666666666341e-01,5.066666666666667096e-01,5.200000000000000178e-01,5.999999999999999778e-01,5.733333333333333615e-01,5.866666666666666696e-01,4.000000000000000222e-01,5.066666666666667096e-01,5.333333333333333259e-01,6.266666666666667052e-01,6.533333333333333215e-01,6.933333333333333570e-01,4.933333333333333459e-01,7.199999999999999734e-01,6.666666666666666297e-01,5.866666666666666696e-01,3.333333333333333148e-01,3.200000000000000067e-01,7.466666666666667007e-01,7.066666666666666652e-01,5.600000000000000533e-01,5.333333333333333259e-01,2.800000000000000266e-01,2.933333333333333348e-01,3.599999999999999867e-01,4.799999999999999822e-01,5.999999999999999778e-01,6.266666666666667052e-01,5.066666666666667096e-01,6.666666666666666297e-01,3.866666666666666585e-01,7.199999999999999734e-01,5.866666666666666696e-01,3.866666666666666585e-01,4.666666666666666741e-01,2.666666666666666630e-01,4.266666666666666941e-01,4.000000000000000222e-01,5.466666666666666341e-01,6.933333333333333570e-01,4.533333333333333104e-01,7.466666666666667007e-01,5.333333333333333259e-01,4.400000000000000022e-01,5.200000000000000178e-01,2.533333333333333548e-01,6.800000000000000488e-01,6.133333333333332860e-01,5.066666666666667096e-01,5.066666666666667096e-01,3.866666666666666585e-01,2.933333333333333348e-01,6.800000000000000488e-01,7.066666666666666652e-01,5.200000000000000178e-01,5.466666666666666341e-01,4.933333333333333459e-01,6.533333333333333215e-01,2.933333333333333348e-01,4.799999999999999822e-01,5.866666666666666696e-01,2.266666666666666552e-01,6.133333333333332860e-01,5.600000000000000533e-01,4.799999999999999822e-01,5.066666666666667096e-01,3.866666666666666585e-01,5.866666666666666696e-01,6.266666666666667052e-01,7.066666666666666652e-01,4.533333333333333104e-01,4.666666666666666741e-01,5.333333333333333259e-01,4.133333333333333304e-01,4.000000000000000222e-01,5.866666666666666696e-01,6.266666666666667052e-01,3.599999999999999867e-01,4.666666666666666741e-01
7.600000000000000000e+01,4.210526315789473450e-01,3.815789473684210731e-01,5.000000000000000000e-01,2.368421052631578816e-01,3.815789473684210731e-01,5.131578947368421462e-01,5.789473684210526550e-01,5.263157894736841813e-01,4.473684210526315819e-01,3.815789473684210731e-01,2.894736842105263275e-01,6.447368421052631637e-01,4.736842105263157632e-01,6.052631578947368363e-01,5.921052631578946901e-01,4.473684210526315819e-01,2.763157894736842368e-01,3.947368421052631637e-01,7.105263157894736725e-01,4.736842105263157632e-01,5.526315789473684736e-01,5.526315789473684736e-01,5.131578947368421462e-01,5.131578947368421462e-01,6.052631578947368363e-01,5.657894736842105088e-01,5.789473684210526550e-01,3.947368421052631637e-01,5.000000000000000000e-01,5.263157894736841813e-01,6.315789473684210176e-01,6.578947368421053099e-01,6.842105263157894912e-01,4.868421052631579093e-01,7.236842105263158187e-01,6.578947368421053099e-01,5.921052631578946901e-01,3.289473684210526550e-01,3.157894736842105088e-01,7.500000000000000000e-01,6.973684210526315264e-01,5.526315789473684736e-01,5.394736842105263275e-01,2.763157894736842368e-01,2.894736842105263275e-01,3.552631578947368363e-01,4.868421052631579093e-01,5.921052631578946901e-01,6.315789473684210176e-01,5.131578947368421462e-01,6.710526315789473450e-01,3.815789473684210731e-01,7.105263157894736725e-01,5.789473684210526550e-01,3.947368421052631637e-01,4.605263157894736725e-01,2.763157894736842368e-01,4.210526315789473450e-01,3.947368421052631637e-01,5.526315789473684736e-01,6.842105263157894912e-01,4.473684210526315819e-01,7.500000000000000000e-01,5.263157894736841813e-01,4.473684210526315819e-01,5.263157894736841813e-01,2.500000000000000000e-01,6.710526315789473450e-01,6.184210526315789824e-01,5.131578947368421462e-01,5.000000000000000000e-01,3.815789473684210731e-01,2.894736842105263275e-01,6.710526315789473450e-01,7.105263157894736725e-01,5.131578947368421462e-01,5.526315789473684736e-01,5.000000000000000000e-01,6.447368421052631637e-01,3.026315789473684181e-01,4.868421052631579093e-01,5.921052631578946901e-01,2.368421052631578816e-01,6.184210526315789824e-01,5.526315789473684736e-01,4.736842105263157632e-01,5.000000000000000000e-01,3.947368421052631637e-01,5.921052631578946901e-01,6.184210526315789824e-01,6.973684210526315264e-01,4.473684210526315819e-01,4.605263157894736725e-01,5.263157894736841813e-01,4.078947368421052544e-01,4.078947368421052544e-01,5.789473684210526550e-01,6.315789473684210176e-01,3.684210526315789269e-01,4.736842105263157632e-01
7.700000000000000000e+01,4.155844155844156118e-01,3.896103896103896291e-01,4.935064935064935043e-01,2.467532467532467522e-01,3.896103896103896291e-01,5.194805194805194315e-01,5.844155844155843882e-01,5.324675324675324228e-01,4.545454545454545303e-01,3.766233766233766378e-01,2.857142857142856984e-01,6.493506493506493449e-01,4.675324675324675217e-01,6.103896103896103709e-01,5.844155844155843882e-01,4.415584415584415390e-01,2.727272727272727071e-01,3.896103896103896291e-01,7.142857142857143016e-01,4.675324675324675217e-01,5.454545454545454142e-01,5.584415584415584055e-01,5.194805194805194315e-01,5.194805194805194315e-01,6.103896103896103709e-01,5.584415584415584055e-01,5.714285714285713969e-01,3.896103896103896291e-01,5.064935064935064402e-01,5.324675324675324228e-01,6.363636363636363535e-01,6.623376623376623362e-01,6.753246753246753276e-01,4.935064935064935043e-01,7.142857142857143016e-01,6.623376623376623362e-01,5.974025974025973795e-01,3.376623376623376638e-01,3.246753246753246724e-01,7.402597402597402843e-01,7.012987012987013102e-01,5.454545454545454142e-01,5.324675324675324228e-01,2.727272727272727071e-01,2.857142857142856984e-01,3.506493506493506551e-01,4.805194805194805130e-01,5.974025974025973795e-01,6.233766233766233622e-01,5.194805194805194315e-01,6.623376623376623362e-01,3.766233766233766378e-01,7.142857142857143016e-01,5.844155844155843882e-01,3.896103896103896291e-01,4.545454545454545303e-01,2.857142857142856984e-01,4.155844155844156118e-01,4.025974025974026205e-01,5.454545454545454142e-01,6.883116883116883189e-01,4.545454545454545303e-01,7.532467532467532756e-01,5.194805194805194315e-01,4.415584415584415390e-01,5.324675324675324228e-01,2.467532467532467522e-01,6.753246753246753276e-01,6.233766233766233622e-01,5.064935064935064402e-01,5.064935064935064402e-01,3.766233766233766378e-01,2.857142857142856984e-01,6.753246753246753276e-01,7.142857142857143016e-01,5.064935064935064402e-01,5.584415584415584055e-01,5.064935064935064402e-01,6.363636363636363535e-01,3.116883116883116811e-01,4.935064935064935043e-01,5.974025974025973795e-01,2.337662337662337608e-01,6.233766233766233622e-01,5.454545454545454142e-01,4.805194805194805130e-01,5.064935064935064402e-01,3.896103896103896291e-01,5.974025974025973795e-01,6.103896103896103709e-01,7.012987012987013102e-01,4.415584415584415390e-01,4.545454545454545303e-01,5.194805194805194315e-01,4.025974025974026205e-01,4.025974025974026205e-01,5.844155844155843882e-01,6.233766233766233622e-01,3.636363636363636465e-01,4.675324675324675217e-01
7.800000000000000000e+01,4.102564102564102422e-01,3.974358974358974117e-01,4.871794871794871695e-01,2.435897435897435848e-01,3.846153846153846367e-01,5.128205128205127750e-01,5.897435897435897578e-01,5.384615384615384359e-01,4.615384615384615641e-01,3.717948717948718063e-01,2.948717948717948789e-01,6.538461538461538547e-01,4.615384615384615641e-01,6.153846153846154188e-01,5.769230769230768718e-01,4.487179487179487336e-01,2.820512820512820484e-01,3.974358974358974117e-01,7.051282051282051766e-01,4.743589743589743390e-01,5.384615384615384359e-01,5.512820512820513219e-01,5.128205128205127750e-01,5.256410256410256610e-01,6.153846153846154188e-01,5.641025641025640969e-01,5.769230769230768718e-01,3.846153846153846367e-01,5.000000000000000000e-01,5.256410256410256610e-01,6.410256410256410797e-01,6.538461538461538547e-01,6.794871794871795156e-01,5.000000000000000000e-01,7.179487179487179516e-01,6.666666666666666297e-01,6.025641025641025328e-01,3.461538461538461453e-01,3.205128205128205399e-01,7.435897435897436125e-01,7.051282051282051766e-01,5.512820512820513219e-01,5.384615384615384359e-01,2.820512820512820484e-01,2.820512820512820484e-01,3.589743589743589758e-01,4.743589743589743390e-01,6.025641025641025328e-01,6.153846153846154188e-01,5.128205128205127750e-01,6.666666666666666297e-01,3.846153846153846367e-01,7.051282051282051766e-01,5.769230769230768718e-01,3.846153846153846367e-01,4.615384615384615641e-01,2.820512820512820484e-01,4.230769230769230727e-01,4.102564102564102422e-01,5.512820512820513219e-01,6.923076923076922906e-01,4.487179487179487336e-01,7.564102564102563875e-01,5.128205128205127750e-01,4.487179487179487336e-01,5.384615384615384359e-01,2.435897435897435848e-01,6.666666666666666297e-01,6.153846153846154188e-01,5.000000000000000000e-01,5.128205128205127750e-01,3.717948717948718063e-01,2.820512820512820484e-01,6.794871794871795156e-01,7.051282051282051766e-01,5.128205128205127750e-01,5.512820512820513219e-01,5.000000000000000000e-01,6.410256410256410797e-01,3.076923076923077094e-01,5.000000000000000000e-01,5.897435897435897578e-01,2.307692307692307820e-01,6.153846153846154188e-01,5.384615384615384359e-01,4.743589743589743390e-01,5.000000000000000000e-01,3.846153846153846367e-01,6.025641025641025328e-01,6.153846153846154188e-01,7.051282051282051766e-01,4.487179487179487336e-01,4.615384615384615641e-01,5.128205128205127750e-01,4.102564102564102422e-01,3.974358974358974117e-01,5.897435897435897578e-01,6.282051282051281937e-01,3.589743589743589758e-01,4.615384615384615641e-01
7.900000000000000000e+01,4.050632911392405000e-01,4.050632911392405000e-01,4.810126582278481111e-01,2.405063291139240556e-01,3.797468354430380000e-01,5.063291139240506666e-01,5.949367088607594445e-01,5.443037974683544444e-01,4.556962025316455556e-01,3.797468354430380000e-01,2.911392405063291111e-01,6.582278481012657778e-01,4.556962025316455556e-01,6.202531645569620000e-01,5.696202531645570000e-01,4.430379746835442778e-01,2.784810126582278333e-01,3.924050632911392222e-01,6.962025316455696666e-01,4.810126582278481111e-01,5.316455696202531112e-01,5.569620253164556667e-01,5.189873417721518889e-01,5.189873417721518889e-01,6.202531645569620000e-01,5.696202531645570000e-01,5.696202531645570000e-01,3.797468354430380000e-01,5.063291139240506666e-01,5.316455696202531112e-01,6.329113924050633333e-01,6.582278481012657778e-01,6.708860759493671111e-01,4.936708860759493889e-01,7.215189873417721111e-01,6.708860759493671111e-01,5.949367088607594445e-01,3.417721518987341667e-01,3.291139240506328889e-01,7.468354430379746667e-01,7.088607594936708889e-01,5.569620253164556667e-01,5.443037974683544444e-01,2.784810126582278333e-01,2.911392405063291111e-01,3.544303797468354444e-01,4.810126582278481111e-01,5.949367088607594445e-01,6.202531645569620000e-01,5.063291139240506666e-01,6.582278481012657778e-01,3.924050632911392222e-01,6.962025316455696666e-01,5.696202531645570000e-01,3.924050632911392222e-01,4.683544303797468333e-01,2.784810126582278333e-01,4.303797468354430555e-01,4.177215189873417778e-01,5.569620253164556667e-01,6.835443037974683334e-01,4.556962025316455556e-01,7.594936708860760000e-01,5.189873417721518889e-01,4.430379746835442778e-01,5.443037974683544444e-01,2.405063291139240556e-01,6.708860759493671111e-01,6.075949367088607778e-01,5.063291139240506666e-01,5.189873417721518889e-01,3.670886075949367222e-01,2.784810126582278333e-01,6.835443037974683334e-01,7.088607594936708889e-01,5.189873417721518889e-01,5.569620253164556667e-01,4.936708860759493889e-01,6.455696202531645556e-01,3.037974683544303889e-01,5.063291139240506666e-01,5.949367088607594445e-01,2.405063291139240556e-01,6.202531645569620000e-01,5.316455696202531112e-01,4.683544303797468333e-01,4.936708860759493889e-01,3.797468354430380000e-01,5.949367088607594445e-01,6.202531645569620000e-01,7.088607594936708889e-01,4.556962025316455556e-01,4.683544303797468333e-01,5.063291139240506666e-01,4.177215189873417778e-01,3.924050632911392222e-01,5.949367088607594445e-01,6.329113924050633333e-01,3.544303797468354444e-01,4.556962025316455556e-01
8.000000000000000000e+01,4.124999999999999778e-01,4.000000000000000222e-01,4.874999999999999889e-01,2.500000000000000000e-01,3.875000000000000111e-01,5.124999999999999556e-01,5.999999999999999778e-01,5.374999999999999778e-01,4.500000000000000111e-01,3.875000000000000111e-01,2.999999999999999889e-01,6.624999999999999778e-01,4.625000000000000222e-01,6.250000000000000000e-01,5.749999999999999556e-01,4.500000000000000111e-01,2.874999999999999778e-01,3.875000000000000111e-01,6.875000000000000000e-01,4.874999999999999889e-01,5.374999999999999778e-01,5.500000000000000444e-01,5.250000000000000222e-01,5.124999999999999556e-01,6.125000000000000444e-01,5.749999999999999556e-01,5.749999999999999556e-01,3.750000000000000000e-01,5.000000000000000000e-01,5.374999999999999778e-01,6.250000000000000000e-01,6.624999999999999778e-01,6.624999999999999778e-01,4.874999999999999889e-01,7.249999999999999778e-01,6.624999999999999778e-01,5.999999999999999778e-01,3.375000000000000222e-01,3.250000000000000111e-01,7.500000000000000000e-01,7.125000000000000222e-01,5.500000000000000444e-01,5.500000000000000444e-01,2.750000000000000222e-01,2.874999999999999778e-01,3.624999999999999889e-01,4.874999999999999889e-01,5.999999999999999778e-01,6.250000000000000000e-01,5.000000000000000000e-01,6.500000000000000222e-01,3.875000000000000111e-01,6.875000000000000000e-01,5.625000000000000000e-01,3.875000000000000111e-01,4.625000000000000222e-01,2.750000000000000222e-01,4.249999999999999889e-01,4.249999999999999889e-01,5.625000000000000000e-01,6.875000000000000000e-01,4.500000000000000111e-01,7.500000000000000000e-01,5.250000000000000222e-01,4.500000000000000111e-01,5.374999999999999778e-01,2.374999999999999889e-01,6.750000000000000444e-01,5.999999999999999778e-01,5.124999999999999556e-01,5.124999999999999556e-01,3.624999999999999889e-01,2.874999999999999778e-01,6.875000000000000000e-01,7.125000000000000222e-01,5.124999999999999556e-01,5.625000000000000000e-01,4.874999999999999889e-01,6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000000e-01,5.999999999999999778e-01,2.500000000000000000e-01,6.250000000000000000e-01,5.250000000000000222e-01,4.625000000000000222e-01,4.874999999999999889e-01,3.750000000000000000e-01,5.999999999999999778e-01,6.250000000000000000e-01,6.999999999999999556e-01,4.625000000000000222e-01,4.749999999999999778e-01,5.000000000000000000e-01,4.124999999999999778e-01,3.875000000000000111e-01,5.999999999999999778e-01,6.374999999999999556e-01,3.499999999999999778e-01,4.500000000000000111e-01
8.100000000000000000e+01,4.197530864197530631e-01,3.950617283950617065e-01,4.814814814814814548e-01,2.592592592592592449e-01,3.827160493827160281e-01,5.061728395061728669e-01,6.049382716049382935e-01,5.432098765432098464e-01,4.567901234567900981e-01,3.827160493827160281e-01,3.086419753086419582e-01,6.666666666666666297e-01,4.567901234567900981e-01,6.172839506172839164e-01,5.679012345679012030e-01,4.567901234567900981e-01,2.839506172839506015e-01,3.950617283950617065e-01,6.913580246913579863e-01,4.814814814814814548e-01,5.308641975308642236e-01,5.432098765432098464e-01,5.308641975308642236e-01,5.185185185185184897e-01,6.172839506172839164e-01,5.802469135802469369e-01,5.802469135802469369e-01,3.703703703703703498e-01,4.938271604938271331e-01,5.432098765432098464e-01,6.296296296296296502e-01,6.543209876543210068e-01,6.543209876543210068e-01,4.814814814814814548e-01,7.283950617283950768e-01,6.543209876543210068e-01,5.925925925925925597e-01,3.456790123456789932e-01,3.333333333333333148e-01,7.407407407407406996e-01,7.160493827160493430e-01,5.555555555555555802e-01,5.555555555555555802e-01,2.839506172839506015e-01,2.839506172839506015e-01,3.580246913580246715e-01,4.814814814814814548e-01,5.925925925925925597e-01,6.296296296296296502e-01,4.938271604938271331e-01,6.543209876543210068e-01,3.827160493827160281e-01,6.913580246913579863e-01,5.679012345679012030e-01,3.827160493827160281e-01,4.567901234567900981e-01,2.716049382716049232e-01,4.320987654320987414e-01,4.197530864197530631e-01,5.679012345679012030e-01,6.790123456790123635e-01,4.444444444444444198e-01,7.530864197530864335e-01,5.185185185185184897e-01,4.567901234567900981e-01,5.308641975308642236e-01,2.345679012345678882e-01,6.666666666666666297e-01,6.049382716049382935e-01,5.185185185185184897e-01,5.061728395061728669e-01,3.580246913580246715e-01,2.962962962962962798e-01,6.913580246913579863e-01,7.037037037037037202e-01,5.185185185185184897e-01,5.679012345679012030e-01,4.814814814814814548e-01,6.543209876543210068e-01,2.962962962962962798e-01,4.938271604938271331e-01,5.925925925925925597e-01,2.469135802469135665e-01,6.172839506172839164e-01,5.185185185185184897e-01,4.567901234567900981e-01,4.814814814814814548e-01,3.703703703703703498e-01,5.925925925925925597e-01,6.296296296296296502e-01,6.913580246913579863e-01,4.691358024691357764e-01,4.691358024691357764e-01,5.061728395061728669e-01,4.197530864197530631e-01,3.827160493827160281e-01,6.049382716049382935e-01,6.419753086419752730e-01,3.580246913580246715e-01,4.567901234567900981e-01
8.200000000000000000e+01,4.146341463414633943e-01,3.902439024390244038e-01,4.756097560975609539e-01,2.560975609756097615e-01,3.902439024390244038e-01,5.121951219512195230e-01,6.097560975609755962e-01,5.487804878048780921e-01,4.512195121951219634e-01,3.780487804878048808e-01,3.048780487804877981e-01,6.707317073170732113e-01,4.634146341463414864e-01,6.219512195121951192e-01,5.609756097560976151e-01,4.512195121951219634e-01,2.804878048780488076e-01,3.902439024390244038e-01,6.951219512195121464e-01,4.756097560975609539e-01,5.365853658536585691e-01,5.365853658536585691e-01,5.365853658536585691e-01,5.243902439024390461e-01,6.097560975609755962e-01,5.853658536585365502e-01,5.731707317073170271e-01,3.658536585365853577e-01,5.000000000000000000e-01,5.365853658536585691e-01,6.219512195121951192e-01,6.585365853658536883e-01,6.585365853658536883e-01,4.878048780487804770e-01,7.317073170731707155e-01,6.585365853658536883e-01,5.975609756097560732e-01,3.414634146341463672e-01,3.292682926829268442e-01,7.317073170731707155e-01,7.195121951219511924e-01,5.609756097560976151e-01,5.609756097560976151e-01,2.926829268292682751e-01,2.804878048780488076e-01,3.536585365853658347e-01,4.756097560975609539e-01,5.853658536585365502e-01,6.341463414634146423e-01,5.000000000000000000e-01,6.585365853658536883e-01,3.902439024390244038e-01,6.951219512195121464e-01,5.731707317073170271e-01,3.902439024390244038e-01,4.634146341463414864e-01,2.804878048780488076e-01,4.390243902439024404e-01,4.146341463414633943e-01,5.731707317073170271e-01,6.829268292682927344e-01,4.512195121951219634e-01,7.560975609756097615e-01,5.243902439024390461e-01,4.512195121951219634e-01,5.243902439024390461e-01,2.317073170731707432e-01,6.707317073170732113e-01,6.097560975609755962e-01,5.243902439024390461e-01,5.121951219512195230e-01,3.536585365853658347e-01,2.926829268292682751e-01,6.829268292682927344e-01,6.951219512195121464e-01,5.121951219512195230e-01,5.609756097560976151e-01,4.756097560975609539e-01,6.585365853658536883e-01,3.048780487804877981e-01,4.878048780487804770e-01,5.975609756097560732e-01,2.560975609756097615e-01,6.219512195121951192e-01,5.121951219512195230e-01,4.512195121951219634e-01,4.756097560975609539e-01,3.658536585365853577e-01,5.853658536585365502e-01,6.219512195121951192e-01,6.951219512195121464e-01,4.756097560975609539e-01,4.756097560975609539e-01,5.000000000000000000e-01,4.268292682926829174e-01,3.780487804878048808e-01,5.975609756097560732e-01,6.463414634146341653e-01,3.536585365853658347e-01,4.512195121951219634e-01
8.300000000000000000e+01,4.096385542168674565e-01,3.855421686746988152e-01,4.698795180722891707e-01,2.530120481927710663e-01,3.855421686746988152e-01,5.060240963855421326e-01,6.144578313253011848e-01,5.542168674698795261e-01,4.457831325301204739e-01,3.855421686746988152e-01,3.012048192771084598e-01,6.746987951807228434e-01,4.578313253012047945e-01,6.144578313253011848e-01,5.662650602409639022e-01,4.457831325301204739e-01,2.891566265060240837e-01,3.975903614457831359e-01,6.867469879518072196e-01,4.819277108433734913e-01,5.301204819277108848e-01,5.301204819277108848e-01,5.421686746987951500e-01,5.180722891566265087e-01,6.144578313253011848e-01,5.783132530120481674e-01,5.662650602409639022e-01,3.614457831325301185e-01,4.939759036144578119e-01,5.301204819277108848e-01,6.265060240963855609e-01,6.626506024096385783e-01,6.626506024096385783e-01,4.939759036144578119e-01,7.228915662650602370e-01,6.506024096385542022e-01,5.903614457831325435e-01,3.373493975903614217e-01,3.373493975903614217e-01,7.349397590361446131e-01,7.228915662650602370e-01,5.662650602409639022e-01,5.662650602409639022e-01,2.891566265060240837e-01,2.771084337349397630e-01,3.614457831325301185e-01,4.819277108433734913e-01,5.903614457831325435e-01,6.265060240963855609e-01,5.060240963855421326e-01,6.626506024096385783e-01,3.855421686746988152e-01,6.987951807228915957e-01,5.662650602409639022e-01,3.855421686746988152e-01,4.698795180722891707e-01,2.771084337349397630e-01,4.457831325301204739e-01,4.096385542168674565e-01,5.783132530120481674e-01,6.867469879518072196e-01,4.457831325301204739e-01,7.590361445783132543e-01,5.301204819277108848e-01,4.578313253012047945e-01,5.180722891566265087e-01,2.289156626506023973e-01,6.746987951807228434e-01,6.144578313253011848e-01,5.301204819277108848e-01,5.180722891566265087e-01,3.493975903614457978e-01,2.891566265060240837e-01,6.867469879518072196e-01,6.867469879518072196e-01,5.180722891566265087e-01,5.542168674698795261e-01,4.698795180722891707e-01,6.626506024096385783e-01,3.012048192771084598e-01,4.939759036144578119e-01,6.024096385542169196e-01,2.650602409638554424e-01,6.265060240963855609e-01,5.180722891566265087e-01,4.457831325301204739e-01,4.819277108433734913e-01,3.614457831325301185e-01,5.783132530120481674e-01,6.265060240963855609e-01,6.987951807228915957e-01,4.698795180722891707e-01,4.698795180722891707e-01,5.060240963855421326e-01,4.337349397590361533e-01,3.855421686746988152e-01,6.024096385542169196e-01,6.385542168674698260e-01,3.614457831325301185e-01,4.578313253012047945e-01
8.400000000000000000e+01,4.047619047619047672e-01,3.809523809523809312e-01,4.761904761904761640e-01,2.500000000000000000e-01,3.809523809523809312e-01,5.119047619047618625e-01,6.190476190476190688e-01,5.595238095238095344e-01,4.404761904761904656e-01,3.809523809523809312e-01,2.976190476190476164e-01,6.785714285714286031e-01,4.642857142857143016e-01,6.190476190476190688e-01,5.714285714285713969e-01,4.404761904761904656e-01,2.857142857142856984e-01,3.928571428571428492e-01,6.904761904761904656e-01,4.761904761904761640e-01,5.238095238095238360e-01,5.357142857142856984e-01,5.357142857142856984e-01,5.238095238095238360e-01,6.071428571428570953e-01,5.714285714285713969e-01,5.714285714285713969e-01,3.690476190476190688e-01,5.000000000000000000e-01,5.357142857142856984e-01,6.309523809523809312e-01,6.547619047619047672e-01,6.547619047619047672e-01,5.000000000000000000e-01,7.261904761904761640e-01,6.547619047619047672e-01,5.952380952380952328e-01,3.333333333333333148e-01,3.333333333333333148e-01,7.380952380952381375e-01,7.261904761904761640e-01,5.595238095238095344e-01,5.714285714285713969e-01,2.857142857142856984e-01,2.738095238095238360e-01,3.690476190476190688e-01,4.880952380952380820e-01,5.833333333333333703e-01,6.309523809523809312e-01,5.119047619047618625e-01,6.666666666666666297e-01,3.928571428571428492e-01,7.023809523809523281e-01,5.714285714285713969e-01,3.809523809523809312e-01,4.761904761904761640e-01,2.738095238095238360e-01,4.404761904761904656e-01,4.047619047619047672e-01,5.714285714285713969e-01,6.904761904761904656e-01,4.523809523809523836e-01,7.619047619047618625e-01,5.238095238095238360e-01,4.523809523809523836e-01,5.119047619047618625e-01,2.380952380952380820e-01,6.785714285714286031e-01,6.190476190476190688e-01,5.357142857142856984e-01,5.119047619047618625e-01,3.452380952380952328e-01,2.857142857142856984e-01,6.904761904761904656e-01,6.904761904761904656e-01,5.238095238095238360e-01,5.595238095238095344e-01,4.761904761904761640e-01,6.666666666666666297e-01,2.976190476190476164e-01,5.000000000000000000e-01,6.071428571428570953e-01,2.619047619047619180e-01,6.309523809523809312e-01,5.119047619047618625e-01,4.523809523809523836e-01,4.880952380952380820e-01,3.571428571428571508e-01,5.833333333333333703e-01,6.190476190476190688e-01,6.904761904761904656e-01,4.761904761904761640e-01,4.642857142857143016e-01,5.000000000000000000e-01,4.285714285714285476e-01,3.809523809523809312e-01,6.071428571428570953e-01,6.428571428571429047e-01,3.571428571428571508e-01,4.523809523809523836e-01
8.500000000000000000e+01,4.000000000000000222e-01,3.764705882352941124e-01,4.823529411764705954e-01,2.588235294117647300e-01,3.764705882352941124e-01,5.058823529411764497e-01,6.235294117647058876e-01,5.647058823529411686e-01,4.352941176470588314e-01,3.764705882352941124e-01,3.058823529411764941e-01,6.823529411764706065e-01,4.705882352941176405e-01,6.117647058823529882e-01,5.764705882352940680e-01,4.352941176470588314e-01,2.941176470588235392e-01,3.882352941176470673e-01,6.823529411764706065e-01,4.823529411764705954e-01,5.294117647058823595e-01,5.411764705882352589e-01,5.411764705882352589e-01,5.176470588235294601e-01,5.999999999999999778e-01,5.647058823529411686e-01,5.647058823529411686e-01,3.764705882352941124e-01,4.941176470588235503e-01,5.294117647058823595e-01,6.235294117647058876e-01,6.470588235294117974e-01,6.470588235294117974e-01,5.058823529411764497e-01,7.294117647058823151e-01,6.470588235294117974e-01,5.999999999999999778e-01,3.294117647058823484e-01,3.411764705882353033e-01,7.294117647058823151e-01,7.294117647058823151e-01,5.647058823529411686e-01,5.647058823529411686e-01,2.823529411764705843e-01,2.823529411764705843e-01,3.647058823529411575e-01,4.941176470588235503e-01,5.882352941176470784e-01,6.235294117647058876e-01,5.176470588235294601e-01,6.705882352941175961e-01,3.882352941176470673e-01,7.058823529411765163e-01,5.764705882352940680e-01,3.764705882352941124e-01,4.823529411764705954e-01,2.705882352941176294e-01,4.470588235294117863e-01,4.117647058823529216e-01,5.647058823529411686e-01,6.941176470588235059e-01,4.470588235294117863e-01,7.647058823529411242e-01,5.294117647058823595e-01,4.588235294117646856e-01,5.176470588235294601e-01,2.352941176470588203e-01,6.705882352941175961e-01,6.235294117647058876e-01,5.411764705882352589e-01,5.058823529411764497e-01,3.529411764705882582e-01,2.823529411764705843e-01,6.823529411764706065e-01,6.941176470588235059e-01,5.294117647058823595e-01,5.529411764705882693e-01,4.705882352941176405e-01,6.705882352941175961e-01,3.058823529411764941e-01,4.941176470588235503e-01,5.999999999999999778e-01,2.588235294117647300e-01,6.235294117647058876e-01,5.176470588235294601e-01,4.588235294117646856e-01,4.941176470588235503e-01,3.529411764705882582e-01,5.882352941176470784e-01,6.235294117647058876e-01,6.823529411764706065e-01,4.823529411764705954e-01,4.705882352941176405e-01,4.941176470588235503e-01,4.235294117647058765e-01,3.882352941176470673e-01,5.999999999999999778e-01,6.352941176470587870e-01,3.529411764705882582e-01,4.470588235294117863e-01
8.600000000000000000e+01,4.069767441860465129e-01,3.720930232558139483e-01,4.767441860465116421e-01,2.558139534883721034e-01,3.837209302325581550e-01,5.000000000000000000e-01,6.279069767441860517e-01,5.697674418604651292e-01,4.302325581395348708e-01,3.837209302325581550e-01,3.023255813953488191e-01,6.860465116279069742e-01,4.767441860465116421e-01,6.046511627906976383e-01,5.813953488372093359e-01,4.418604651162790775e-01,2.906976744186046679e-01,3.953488372093023062e-01,6.744186046511627675e-01,4.767441860465116421e-01,5.348837209302325091e-01,5.348837209302325091e-01,5.348837209302325091e-01,5.116279069767442067e-01,5.930232558139535426e-01,5.581395348837209225e-01,5.581395348837209225e-01,3.837209302325581550e-01,4.883720930232557933e-01,5.348837209302325091e-01,6.162790697674418450e-01,6.511627906976744651e-01,6.395348837209302584e-01,5.116279069767442067e-01,7.209302325581394832e-01,6.511627906976744651e-01,6.046511627906976383e-01,3.372093023255813837e-01,3.488372093023255904e-01,7.325581395348836899e-01,7.325581395348836899e-01,5.581395348837209225e-01,5.581395348837209225e-01,2.790697674418604612e-01,2.790697674418604612e-01,3.720930232558139483e-01,4.883720930232557933e-01,5.813953488372093359e-01,6.162790697674418450e-01,5.232558139534884134e-01,6.744186046511627675e-01,3.837209302325581550e-01,7.093023255813953876e-01,5.813953488372093359e-01,3.837209302325581550e-01,4.883720930232557933e-01,2.674418604651162545e-01,4.418604651162790775e-01,4.186046511627907196e-01,5.581395348837209225e-01,6.976744186046511809e-01,4.534883720930232287e-01,7.674418604651163101e-01,5.348837209302325091e-01,4.651162790697674354e-01,5.232558139534884134e-01,2.441860465116278966e-01,6.744186046511627675e-01,6.279069767441860517e-01,5.465116279069767158e-01,5.000000000000000000e-01,3.488372093023255904e-01,2.790697674418604612e-01,6.860465116279069742e-01,6.976744186046511809e-01,5.232558139534884134e-01,5.465116279069767158e-01,4.767441860465116421e-01,6.744186046511627675e-01,3.023255813953488191e-01,5.000000000000000000e-01,6.046511627906976383e-01,2.674418604651162545e-01,6.279069767441860517e-01,5.232558139534884134e-01,4.651162790697674354e-01,5.000000000000000000e-01,3.604651162790697416e-01,5.813953488372093359e-01,6.279069767441860517e-01,6.860465116279069742e-01,4.883720930232557933e-01,4.767441860465116421e-01,4.883720930232557933e-01,4.302325581395348708e-01,3.837209302325581550e-01,6.046511627906976383e-01,6.395348837209302584e-01,3.488372093023255904e-01,4.534883720930232287e-01
8.700000000000000000e+01,4.137931034482758563e-01,3.678160919540229834e-01,4.712643678160919336e-01,2.528735632183908288e-01,3.908045977011494476e-01,4.942528735632183978e-01,6.206896551724138122e-01,5.747126436781608838e-01,4.252873563218390607e-01,3.793103448275861878e-01,2.988505747126437018e-01,6.896551724137931494e-01,4.712643678160919336e-01,6.091954022988506079e-01,5.747126436781608838e-01,4.482758620689655249e-01,2.873563218390804419e-01,3.908045977011494476e-01,6.666666666666666297e-01,4.827586206896551935e-01,5.287356321839080664e-01,5.287356321839080664e-01,5.287356321839080664e-01,5.172413793103448620e-01,5.862068965517240882e-01,5.517241379310344751e-01,5.517241379310344751e-01,3.793103448275861878e-01,4.942528735632183978e-01,5.287356321839080664e-01,6.091954022988506079e-01,6.551724137931034253e-01,6.436781609195402210e-01,5.057471264367816577e-01,7.241379310344827624e-01,6.551724137931034253e-01,5.977011494252874035e-01,3.333333333333333148e-01,3.448275862068965747e-01,7.241379310344827624e-01,7.241379310344827624e-01,5.517241379310344751e-01,5.517241379310344751e-01,2.758620689655172376e-01,2.758620689655172376e-01,3.678160919540229834e-01,4.942528735632183978e-01,5.862068965517240882e-01,6.091954022988506079e-01,5.287356321839080664e-01,6.666666666666666297e-01,3.793103448275861878e-01,7.126436781609195581e-01,5.862068965517240882e-01,3.908045977011494476e-01,4.827586206896551935e-01,2.758620689655172376e-01,4.367816091954023205e-01,4.137931034482758563e-01,5.632183908045976795e-01,7.011494252873563537e-01,4.482758620689655249e-01,7.586206896551723755e-01,5.402298850574712707e-01,4.597701149425287293e-01,5.287356321839080664e-01,2.413793103448275967e-01,6.666666666666666297e-01,6.321839080459770166e-01,5.402298850574712707e-01,4.942528735632183978e-01,3.563218390804597790e-01,2.758620689655172376e-01,6.896551724137931494e-01,6.896551724137931494e-01,5.287356321839080664e-01,5.402298850574712707e-01,4.827586206896551935e-01,6.781609195402298340e-01,2.988505747126437018e-01,4.942528735632183978e-01,6.091954022988506079e-01,2.643678160919540332e-01,6.206896551724138122e-01,5.172413793103448620e-01,4.712643678160919336e-01,4.942528735632183978e-01,3.678160919540229834e-01,5.747126436781608838e-01,6.321839080459770166e-01,6.896551724137931494e-01,4.942528735632183978e-01,4.827586206896551935e-01,4.942528735632183978e-01,4.367816091954023205e-01,3.908045977011494476e-01,6.091954022988506079e-01,6.436781609195402210e-01,3.448275862068965747e-01,4.482758620689655249e-01
8.800000000000000000e+01,4.204545454545454697e-01,3.636363636363636465e-01,4.772727272727272929e-01,2.500000000000000000e-01,3.977272727272727071e-01,5.000000000000000000e-01,6.136363636363636465e-01,5.681818181818182323e-01,4.204545454545454697e-01,3.750000000000000000e-01,3.068181818181818232e-01,6.931818181818182323e-01,4.772727272727272929e-01,6.022727272727272929e-01,5.795454545454545858e-01,4.431818181818181768e-01,2.840909090909091161e-01,3.863636363636363535e-01,6.590909090909090606e-01,4.772727272727272929e-01,5.340909090909090606e-01,5.227272727272727071e-01,5.340909090909090606e-01,5.227272727272727071e-01,5.795454545454545858e-01,5.454545454545454142e-01,5.568181818181817677e-01,3.863636363636363535e-01,5.000000000000000000e-01,5.227272727272727071e-01,6.136363636363636465e-01,6.590909090909090606e-01,6.477272727272727071e-01,5.113636363636363535e-01,7.272727272727272929e-01,6.477272727272727071e-01,6.022727272727272929e-01,3.409090909090908839e-01,3.409090909090908839e-01,7.159090909090909394e-01,7.159090909090909394e-01,5.568181818181817677e-01,5.454545454545454142e-01,2.840909090909091161e-01,2.727272727272727071e-01,3.636363636363636465e-01,4.886363636363636465e-01,5.909090909090909394e-01,6.022727272727272929e-01,5.227272727272727071e-01,6.704545454545454142e-01,3.863636363636363535e-01,7.159090909090909394e-01,5.795454545454545858e-01,3.863636363636363535e-01,4.886363636363636465e-01,2.727272727272727071e-01,4.318181818181818232e-01,4.090909090909091161e-01,5.681818181818182323e-01,7.045454545454545858e-01,4.431818181818181768e-01,7.613636363636363535e-01,5.454545454545454142e-01,4.545454545454545303e-01,5.340909090909090606e-01,2.386363636363636465e-01,6.704545454545454142e-01,6.363636363636363535e-01,5.340909090909090606e-01,4.886363636363636465e-01,3.636363636363636465e-01,2.840909090909091161e-01,6.818181818181817677e-01,6.818181818181817677e-01,5.340909090909090606e-01,5.454545454545454142e-01,4.886363636363636465e-01,6.818181818181817677e-01,2.954545454545454697e-01,5.000000000000000000e-01,6.136363636363636465e-01,2.613636363636363535e-01,6.136363636363636465e-01,5.113636363636363535e-01,4.772727272727272929e-01,5.000000000000000000e-01,3.636363636363636465e-01,5.681818181818182323e-01,6.363636363636363535e-01,6.931818181818182323e-01,5.000000000000000000e-01,4.886363636363636465e-01,5.000000000000000000e-01,4.318181818181818232e-01,3.977272727272727071e-01,6.136363636363636465e-01,6.363636363636363535e-01,3.409090909090908839e-01,4.545454545454545303e-01
8.900000000000000000e+01,4.157303370786517016e-01,3.595505617977527990e-01,4.719101123595505487e-01,2.471910112359550493e-01,3.932584269662921517e-01,5.056179775280899014e-01,6.179775280898875955e-01,5.730337078651684957e-01,4.157303370786517016e-01,3.707865168539326017e-01,3.033707865168539519e-01,6.853932584269663009e-01,4.831460674157303514e-01,6.067415730337079038e-01,5.842696629213482984e-01,4.382022471910112515e-01,2.808988764044944020e-01,3.820224719101123489e-01,6.629213483146066954e-01,4.831460674157303514e-01,5.393258426966291985e-01,5.280898876404493958e-01,5.393258426966291985e-01,5.280898876404493958e-01,5.842696629213482984e-01,5.505617977528090012e-01,5.617977528089888040e-01,3.932584269662921517e-01,5.056179775280899014e-01,5.280898876404493958e-01,6.067415730337079038e-01,6.629213483146066954e-01,6.516853932584270037e-01,5.056179775280899014e-01,7.303370786516854007e-01,6.516853932584270037e-01,6.067415730337079038e-01,3.370786516853932491e-01,3.370786516853932491e-01,7.078651685393257953e-01,7.191011235955055980e-01,5.505617977528090012e-01,5.505617977528090012e-01,2.808988764044944020e-01,2.696629213483145993e-01,3.707865168539326017e-01,4.831460674157303514e-01,5.842696629213482984e-01,6.067415730337079038e-01,5.168539325842697041e-01,6.741573033707864981e-01,3.820224719101123489e-01,7.191011235955055980e-01,5.842696629213482984e-01,3.820224719101123489e-01,4.831460674157303514e-01,2.808988764044944020e-01,4.269662921348314488e-01,4.044943820224718989e-01,5.730337078651684957e-01,7.078651685393257953e-01,4.494382022471909988e-01,7.640449438202246979e-01,5.505617977528090012e-01,4.606741573033708015e-01,5.393258426966291985e-01,2.471910112359550493e-01,6.741573033707864981e-01,6.292134831460673983e-01,5.393258426966291985e-01,4.943820224719100986e-01,3.707865168539326017e-01,2.808988764044944020e-01,6.853932584269663009e-01,6.853932584269663009e-01,5.393258426966291985e-01,5.393258426966291985e-01,4.943820224719100986e-01,6.853932584269663009e-01,2.921348314606741492e-01,4.943820224719100986e-01,6.179775280898875955e-01,2.584269662921348520e-01,6.179775280898875955e-01,5.056179775280899014e-01,4.831460674157303514e-01,4.943820224719100986e-01,3.707865168539326017e-01,5.730337078651684957e-01,6.404494382022472010e-01,6.966292134831461036e-01,4.943820224719100986e-01,4.831460674157303514e-01,5.056179775280899014e-01,4.269662921348314488e-01,4.044943820224718989e-01,6.179775280898875955e-01,6.292134831460673983e-01,3.370786516853932491e-01,4.494382022471909988e-01
9.000000000000000000e+01,4.111111111111110938e-01,3.555555555555555691e-01,4.777777777777778012e-01,2.444444444444444364e-01,4.000000000000000222e-01,5.111111111111110716e-01,6.222222222222222321e-01,5.777777777777777235e-01,4.222222222222222210e-01,3.777777777777777679e-01,3.111111111111111160e-01,6.888888888888888840e-01,4.888888888888888729e-01,6.111111111111111605e-01,5.888888888888889062e-01,4.333333333333333481e-01,2.777777777777777901e-01,3.888888888888888951e-01,6.666666666666666297e-01,4.777777777777778012e-01,5.444444444444443976e-01,5.222222222222222543e-01,5.444444444444443976e-01,5.222222222222222543e-01,5.888888888888889062e-01,5.444444444444443976e-01,5.666666666666666519e-01,4.000000000000000222e-01,5.111111111111110716e-01,5.222222222222222543e-01,6.111111111111111605e-01,6.666666666666666297e-01,6.444444444444444864e-01,5.111111111111110716e-01,7.333333333333332815e-01,6.555555555555555580e-01,6.111111111111111605e-01,3.333333333333333148e-01,3.444444444444444420e-01,7.111111111111111382e-01,7.111111111111111382e-01,5.444444444444443976e-01,5.555555555555555802e-01,2.777777777777777901e-01,2.666666666666666630e-01,3.666666666666666408e-01,4.888888888888888729e-01,5.777777777777777235e-01,6.111111111111111605e-01,5.111111111111110716e-01,6.777777777777778123e-01,3.777777777777777679e-01,7.111111111111111382e-01,5.888888888888889062e-01,3.777777777777777679e-01,4.888888888888888729e-01,2.888888888888888618e-01,4.333333333333333481e-01,4.000000000000000222e-01,5.666666666666666519e-01,7.111111111111111382e-01,4.555555555555555469e-01,7.666666666666667185e-01,5.555555555555555802e-01,4.666666666666666741e-01,5.444444444444443976e-01,2.444444444444444364e-01,6.666666666666666297e-01,6.333333333333333037e-01,5.333333333333333259e-01,5.000000000000000000e-01,3.777777777777777679e-01,2.777777777777777901e-01,6.888888888888888840e-01,6.888888888888888840e-01,5.444444444444443976e-01,5.444444444444443976e-01,5.000000000000000000e-01,6.888888888888888840e-01,2.999999999999999889e-01,5.000000000000000000e-01,6.111111111111111605e-01,2.666666666666666630e-01,6.111111111111111605e-01,5.111111111111110716e-01,4.777777777777778012e-01,5.000000000000000000e-01,3.777777777777777679e-01,5.777777777777777235e-01,6.333333333333333037e-01,6.888888888888888840e-01,4.888888888888888729e-01,4.888888888888888729e-01,5.000000000000000000e-01,4.333333333333333481e-01,4.111111111111110938e-01,6.111111111111111605e-01,6.222222222222222321e-01,3.444444444444444420e-01,4.555555555555555469e-01
9.100000000000000000e+01,4.175824175824175977e-01,3.626373626373626258e-01,4.835164835164835195e-01,2.417582417582417598e-01,3.956043956043955867e-01,5.164835164835165360e-01,6.263736263736263687e-01,5.824175824175824578e-01,4.175824175824175977e-01,3.736263736263736313e-01,3.076923076923077094e-01,6.923076923076922906e-01,4.945054945054945250e-01,6.043956043956043578e-01,5.934065934065934078e-01,4.395604395604395531e-01,2.747252747252747485e-01,3.846153846153846367e-01,6.593406593406593297e-01,4.725274725274725141e-01,5.384615384615384359e-01,5.274725274725274859e-01,5.384615384615384359e-01,5.274725274725274859e-01,5.824175824175824578e-01,5.494505494505494969e-01,5.604395604395604469e-01,3.956043956043955867e-01,5.164835164835165360e-01,5.274725274725274859e-01,6.153846153846154188e-01,6.703296703296702796e-01,6.483516483516483797e-01,5.054945054945054750e-01,7.362637362637363125e-01,6.593406593406593297e-01,6.043956043956043578e-01,3.406593406593406703e-01,3.406593406593406703e-01,7.032967032967033516e-01,7.142857142857143016e-01,5.384615384615384359e-01,5.494505494505494969e-01,2.747252747252747485e-01,2.637362637362637430e-01,3.626373626373626258e-01,4.945054945054945250e-01,5.824175824175824578e-01,6.043956043956043578e-01,5.054945054945054750e-01,6.813186813186813406e-01,3.736263736263736313e-01,7.032967032967033516e-01,5.934065934065934078e-01,3.846153846153846367e-01,4.835164835164835195e-01,2.857142857142856984e-01,4.285714285714285476e-01,3.956043956043955867e-01,5.604395604395604469e-01,7.142857142857143016e-01,4.505494505494505586e-01,7.692307692307692735e-01,5.494505494505494969e-01,4.615384615384615641e-01,5.494505494505494969e-01,2.527472527472527375e-01,6.703296703296702796e-01,6.373626373626373187e-01,5.274725274725274859e-01,5.054945054945054750e-01,3.846153846153846367e-01,2.857142857142856984e-01,6.813186813186813406e-01,6.813186813186813406e-01,5.494505494505494969e-01,5.384615384615384359e-01,5.054945054945054750e-01,6.923076923076922906e-01,3.076923076923077094e-01,4.945054945054945250e-01,6.153846153846154188e-01,2.747252747252747485e-01,6.153846153846154188e-01,5.054945054945054750e-01,4.835164835164835195e-01,5.054945054945054750e-01,3.846153846153846367e-01,5.714285714285713969e-01,6.373626373626373187e-01,6.923076923076922906e-01,4.945054945054945250e-01,4.835164835164835195e-01,4.945054945054945250e-01,4.395604395604395531e-01,4.175824175824175977e-01,6.153846153846154188e-01,6.263736263736263687e-01,3.516483516483516758e-01,4.615384615384615641e-01
9.200000000000000000e+01,4.239130434782608647e-01,3.586956521739130266e-01,4.891304347826087029e-01,2.391304347826087029e-01,3.913043478260869734e-01,5.217391304347825942e-01,6.195652173913043237e-01,5.760869565217391353e-01,4.239130434782608647e-01,3.695652173913043237e-01,3.043478260869565410e-01,6.956521739130434590e-01,4.891304347826087029e-01,5.978260869565217295e-01,5.869565217391304879e-01,4.347826086956521618e-01,2.717391304347825942e-01,3.913043478260869734e-01,6.630434782608695121e-01,4.673913043478261087e-01,5.326086956521739468e-01,5.217391304347825942e-01,5.326086956521739468e-01,5.326086956521739468e-01,5.869565217391304879e-01,5.543478260869565410e-01,5.652173913043477826e-01,4.021739130434782705e-01,5.217391304347825942e-01,5.217391304347825942e-01,6.195652173913043237e-01,6.739130434782608647e-01,6.521739130434782705e-01,5.108695652173913526e-01,7.391304347826086474e-01,6.630434782608695121e-01,6.086956521739130821e-01,3.369565217391304324e-01,3.369565217391304324e-01,6.956521739130434590e-01,7.065217391304348116e-01,5.434782608695651884e-01,5.543478260869565410e-01,2.826086956521738913e-01,2.608695652173912971e-01,3.586956521739130266e-01,4.891304347826087029e-01,5.760869565217391353e-01,6.086956521739130821e-01,5.108695652173913526e-01,6.739130434782608647e-01,3.804347826086956763e-01,6.956521739130434590e-01,5.869565217391304879e-01,3.804347826086956763e-01,4.782608695652174058e-01,2.826086956521738913e-01,4.347826086956521618e-01,3.913043478260869734e-01,5.652173913043477826e-01,7.173913043478260532e-01,4.456521739130434590e-01,7.717391304347825942e-01,5.434782608695651884e-01,4.565217391304347561e-01,5.543478260869565410e-01,2.608695652173912971e-01,6.739130434782608647e-01,6.413043478260869179e-01,5.326086956521739468e-01,5.000000000000000000e-01,3.913043478260869734e-01,2.826086956521738913e-01,6.847826086956522174e-01,6.847826086956522174e-01,5.543478260869565410e-01,5.326086956521739468e-01,5.108695652173913526e-01,6.956521739130434590e-01,3.043478260869565410e-01,4.891304347826087029e-01,6.195652173913043237e-01,2.717391304347825942e-01,6.195652173913043237e-01,5.108695652173913526e-01,4.891304347826087029e-01,5.000000000000000000e-01,3.804347826086956763e-01,5.760869565217391353e-01,6.413043478260869179e-01,6.956521739130434590e-01,5.000000000000000000e-01,4.782608695652174058e-01,4.891304347826087029e-01,4.456521739130434590e-01,4.130434782608695676e-01,6.086956521739130821e-01,6.195652173913043237e-01,3.478260869565217295e-01,4.673913043478261087e-01
9.300000000000000000e+01,4.301075268817204367e-01,3.548387096774193727e-01,4.946236559139784994e-01,2.365591397849462485e-01,3.978494623655913776e-01,5.161290322580645018e-01,6.129032258064516236e-01,5.806451612903226200e-01,4.193548387096774355e-01,3.763440860215053752e-01,3.118279569892473124e-01,6.881720430107527431e-01,4.838709677419354982e-01,6.021505376344086224e-01,5.913978494623656212e-01,4.408602150537634379e-01,2.688172043010752521e-01,3.978494623655913776e-01,6.559139784946236285e-01,4.623655913978494403e-01,5.268817204301075030e-01,5.161290322580645018e-01,5.376344086021505042e-01,5.268817204301075030e-01,5.913978494623656212e-01,5.483870967741935054e-01,5.591397849462365066e-01,4.086021505376344343e-01,5.268817204301075030e-01,5.268817204301075030e-01,6.129032258064516236e-01,6.774193548387096309e-01,6.451612903225806273e-01,5.161290322580645018e-01,7.419354838709677491e-01,6.666666666666666297e-01,6.021505376344086224e-01,3.333333333333333148e-01,3.333333333333333148e-01,6.989247311827957443e-01,7.096774193548387455e-01,5.376344086021505042e-01,5.591397849462365066e-01,2.795698924731182533e-01,2.688172043010752521e-01,3.548387096774193727e-01,4.838709677419354982e-01,5.806451612903226200e-01,6.129032258064516236e-01,5.161290322580645018e-01,6.774193548387096309e-01,3.870967741935483764e-01,6.989247311827957443e-01,5.806451612903226200e-01,3.870967741935483764e-01,4.838709677419354982e-01,2.903225806451613100e-01,4.301075268817204367e-01,3.978494623655913776e-01,5.698924731182796188e-01,7.204301075268817467e-01,4.516129032258064391e-01,7.741935483870967527e-01,5.483870967741935054e-01,4.516129032258064391e-01,5.483870967741935054e-01,2.580645161290322509e-01,6.774193548387096309e-01,6.451612903225806273e-01,5.376344086021505042e-01,5.053763440860215006e-01,3.870967741935483764e-01,2.795698924731182533e-01,6.881720430107527431e-01,6.881720430107527431e-01,5.483870967741935054e-01,5.268817204301075030e-01,5.053763440860215006e-01,6.989247311827957443e-01,3.118279569892473124e-01,4.838709677419354982e-01,6.236559139784946248e-01,2.795698924731182533e-01,6.236559139784946248e-01,5.053763440860215006e-01,4.838709677419354982e-01,5.053763440860215006e-01,3.870967741935483764e-01,5.806451612903226200e-01,6.344086021505376261e-01,6.989247311827957443e-01,4.946236559139784994e-01,4.838709677419354982e-01,4.946236559139784994e-01,4.408602150537634379e-01,4.086021505376344343e-01,6.021505376344086224e-01,6.129032258064516236e-01,3.440860215053763715e-01,4.623655913978494403e-01
9.400000000000000000e+01,4.361702127659574657e-01,3.510638297872340496e-01,4.893617021276595591e-01,2.340425531914893664e-01,3.936170212765957577e-01,5.212765957446808818e-01,6.170212765957446832e-01,5.851063829787234161e-01,4.148936170212765839e-01,3.723404255319148759e-01,3.191489361702127825e-01,6.914893617021277139e-01,4.893617021276595591e-01,6.063829787234042978e-01,5.957446808510638014e-01,4.468085106382978511e-01,2.765957446808510745e-01,4.042553191489361430e-01,6.489361702127659504e-01,4.680851063829787329e-01,5.319148936170212671e-01,5.212765957446808818e-01,5.425531914893616525e-01,5.212765957446808818e-01,5.851063829787234161e-01,5.531914893617021489e-01,5.638297872340425343e-01,4.042553191489361430e-01,5.212765957446808818e-01,5.212765957446808818e-01,6.063829787234042978e-01,6.808510638297872175e-01,6.489361702127659504e-01,5.212765957446808818e-01,7.340425531914893664e-01,6.595744680851063357e-01,6.063829787234042978e-01,3.297872340425531679e-01,3.297872340425531679e-01,7.021276595744680993e-01,7.127659574468084847e-01,5.425531914893616525e-01,5.638297872340425343e-01,2.765957446808510745e-01,2.659574468085106336e-01,3.510638297872340496e-01,4.893617021276595591e-01,5.851063829787234161e-01,6.063829787234042978e-01,5.106382978723403854e-01,6.702127659574468321e-01,3.829787234042553168e-01,6.914893617021277139e-01,5.744680851063830307e-01,3.829787234042553168e-01,4.893617021276595591e-01,2.872340425531915153e-01,4.361702127659574657e-01,4.042553191489361430e-01,5.638297872340425343e-01,7.234042553191489811e-01,4.468085106382978511e-01,7.765957446808510189e-01,5.425531914893616525e-01,4.574468085106382920e-01,5.531914893617021489e-01,2.553191489361701927e-01,6.808510638297872175e-01,6.489361702127659504e-01,5.319148936170212671e-01,5.106382978723403854e-01,3.829787234042553168e-01,2.872340425531915153e-01,6.808510638297872175e-01,6.914893617021277139e-01,5.425531914893616525e-01,5.212765957446808818e-01,5.000000000000000000e-01,7.021276595744680993e-01,3.085106382978723416e-01,4.787234042553191737e-01,6.276595744680850686e-01,2.872340425531915153e-01,6.170212765957446832e-01,5.106382978723403854e-01,4.787234042553191737e-01,5.000000000000000000e-01,3.936170212765957577e-01,5.851063829787234161e-01,6.382978723404255650e-01,7.021276595744680993e-01,5.000000000000000000e-01,4.787234042553191737e-01,4.893617021276595591e-01,4.361702127659574657e-01,4.148936170212765839e-01,6.063829787234042978e-01,6.170212765957446832e-01,3.404255319148936088e-01,4.574468085106382920e-01
9.500000000000000000e+01,4.315789473684210620e-01,3.578947368421052655e-01,4.947368421052631415e-01,2.315789473684210509e-01,3.894736842105263053e-01,5.263157894736841813e-01,6.105263157894736947e-01,5.894736842105262609e-01,4.105263157894736836e-01,3.789473684210526438e-01,3.157894736842105088e-01,6.947368421052632081e-01,4.842105263157894801e-01,6.105263157894736947e-01,5.999999999999999778e-01,4.526315789473684403e-01,2.842105263157894690e-01,4.000000000000000222e-01,6.421052631578947345e-01,4.736842105263157632e-01,5.263157894736841813e-01,5.157894736842105754e-01,5.368421052631578982e-01,5.263157894736841813e-01,5.894736842105262609e-01,5.578947368421052211e-01,5.684210526315789380e-01,4.105263157894736836e-01,5.263157894736841813e-01,5.263157894736841813e-01,5.999999999999999778e-01,6.736842105263157743e-01,6.421052631578947345e-01,5.157894736842105754e-01,7.368421052631578538e-01,6.631578947368420573e-01,5.999999999999999778e-01,3.263157894736842257e-01,3.368421052631578871e-01,7.052631578947368141e-01,7.157894736842105310e-01,5.368421052631578982e-01,5.578947368421052211e-01,2.736842105263158076e-01,2.631578947368420907e-01,3.473684210526316041e-01,4.947368421052631415e-01,5.894736842105262609e-01,5.999999999999999778e-01,5.157894736842105754e-01,6.631578947368420573e-01,3.789473684210526438e-01,6.842105263157894912e-01,5.789473684210526550e-01,3.894736842105263053e-01,4.842105263157894801e-01,2.842105263157894690e-01,4.421052631578947234e-01,4.000000000000000222e-01,5.578947368421052211e-01,7.263157894736842479e-01,4.526315789473684403e-01,7.789473684210526105e-01,5.473684210526316152e-01,4.526315789473684403e-01,5.578947368421052211e-01,2.526315789473684292e-01,6.842105263157894912e-01,6.421052631578947345e-01,5.368421052631578982e-01,5.157894736842105754e-01,3.894736842105263053e-01,2.947368421052631304e-01,6.842105263157894912e-01,6.947368421052632081e-01,5.473684210526316152e-01,5.263157894736841813e-01,4.947368421052631415e-01,6.947368421052632081e-01,3.157894736842105088e-01,4.842105263157894801e-01,6.315789473684210176e-01,2.947368421052631304e-01,6.210526315789474117e-01,5.052631578947368585e-01,4.736842105263157632e-01,4.947368421052631415e-01,4.000000000000000222e-01,5.894736842105262609e-01,6.315789473684210176e-01,7.052631578947368141e-01,5.052631578947368585e-01,4.736842105263157632e-01,4.842105263157894801e-01,4.315789473684210620e-01,4.210526315789473450e-01,6.105263157894736947e-01,6.210526315789474117e-01,3.368421052631578871e-01,4.631578947368421018e-01
9.600000000000000000e+01,4.270833333333333148e-01,3.541666666666666852e-01,4.895833333333333148e-01,2.291666666666666574e-01,3.854166666666666852e-01,5.208333333333333703e-01,6.145833333333333703e-01,5.937500000000000000e-01,4.062500000000000000e-01,3.750000000000000000e-01,3.229166666666666852e-01,6.979166666666666297e-01,4.895833333333333148e-01,6.145833333333333703e-01,6.041666666666666297e-01,4.479166666666666852e-01,2.916666666666666852e-01,3.958333333333333148e-01,6.354166666666666297e-01,4.687500000000000000e-01,5.312500000000000000e-01,5.208333333333333703e-01,5.416666666666666297e-01,5.208333333333333703e-01,5.833333333333333703e-01,5.520833333333333703e-01,5.729166666666666297e-01,4.062500000000000000e-01,5.312500000000000000e-01,5.208333333333333703e-01,6.041666666666666297e-01,6.770833333333333703e-01,6.458333333333333703e-01,5.104166666666666297e-01,7.395833333333333703e-01,6.666666666666666297e-01,5.937500000000000000e-01,3.229166666666666852e-01,3.333333333333333148e-01,7.083333333333333703e-01,7.187500000000000000e-01,5.416666666666666297e-01,5.625000000000000000e-01,2.708333333333333148e-01,2.604166666666666852e-01,3.437500000000000000e-01,5.000000000000000000e-01,5.937500000000000000e-01,6.041666666666666297e-01,5.208333333333333703e-01,6.562500000000000000e-01,3.854166666666666852e-01,6.875000000000000000e-01,5.833333333333333703e-01,3.854166666666666852e-01,4.895833333333333148e-01,2.812500000000000000e-01,4.479166666666666852e-01,3.958333333333333148e-01,5.520833333333333703e-01,7.291666666666666297e-01,4.583333333333333148e-01,7.708333333333333703e-01,5.520833333333333703e-01,4.583333333333333148e-01,5.520833333333333703e-01,2.500000000000000000e-01,6.875000000000000000e-01,6.354166666666666297e-01,5.416666666666666297e-01,5.208333333333333703e-01,3.958333333333333148e-01,3.020833333333333148e-01,6.875000000000000000e-01,6.875000000000000000e-01,5.520833333333333703e-01,5.312500000000000000e-01,5.000000000000000000e-01,6.875000000000000000e-01,3.229166666666666852e-01,4.791666666666666852e-01,6.354166666666666297e-01,2.916666666666666852e-01,6.250000000000000000e-01,5.000000000000000000e-01,4.687500000000000000e-01,5.000000000000000000e-01,3.958333333333333148e-01,5.937500000000000000e-01,6.354166666666666297e-01,7.083333333333333703e-01,5.000000000000000000e-01,4.687500000000000000e-01,4.895833333333333148e-01,4.270833333333333148e-01,4.270833333333333148e-01,6.041666666666666297e-01,6.250000000000000000e-01,3.437500000000000000e-01,4.687500000000000000e-01
9.700000000000000000e+01,4.226804123711340178e-01,3.505154639175257492e-01,4.845360824742268036e-01,2.268041237113402053e-01,3.814432989690721421e-01,5.154639175257731409e-01,6.185567010309278579e-01,5.979381443298968923e-01,4.020618556701031077e-01,3.814432989690721421e-01,3.298969072164948391e-01,7.010309278350514983e-01,4.948453608247422864e-01,6.082474226804123196e-01,6.082474226804123196e-01,4.536082474226804107e-01,2.886597938144329634e-01,3.917525773195876249e-01,6.391752577319587125e-01,4.742268041237113207e-01,5.257731958762886793e-01,5.257731958762886793e-01,5.463917525773195338e-01,5.257731958762886793e-01,5.773195876288659267e-01,5.567010309278350721e-01,5.670103092783504994e-01,4.020618556701031077e-01,5.257731958762886793e-01,5.154639175257731409e-01,6.082474226804123196e-01,6.804123711340206437e-01,6.391752577319587125e-01,5.154639175257731409e-01,7.422680412371134295e-01,6.597938144329896781e-01,5.979381443298968923e-01,3.298969072164948391e-01,3.298969072164948391e-01,7.113402061855670366e-01,7.113402061855670366e-01,5.463917525773195338e-01,5.567010309278350721e-01,2.783505154639175361e-01,2.577319587628865705e-01,3.505154639175257492e-01,5.051546391752577136e-01,5.979381443298968923e-01,5.979381443298968923e-01,5.257731958762886793e-01,6.597938144329896781e-01,3.814432989690721421e-01,6.907216494845360710e-01,5.876288659793814650e-01,3.917525773195876249e-01,4.845360824742268036e-01,2.783505154639175361e-01,4.536082474226804107e-01,3.917525773195876249e-01,5.463917525773195338e-01,7.319587628865978912e-01,4.536082474226804107e-01,7.731958762886598224e-01,5.567010309278350721e-01,4.639175257731958935e-01,5.463917525773195338e-01,2.474226804123711432e-01,6.907216494845360710e-01,6.391752577319587125e-01,5.463917525773195338e-01,5.154639175257731409e-01,4.020618556701031077e-01,2.989690721649484462e-01,6.804123711340206437e-01,6.907216494845360710e-01,5.463917525773195338e-01,5.257731958762886793e-01,5.051546391752577136e-01,6.907216494845360710e-01,3.195876288659793563e-01,4.845360824742268036e-01,6.391752577319587125e-01,2.886597938144329634e-01,6.288659793814432852e-01,5.051546391752577136e-01,4.742268041237113207e-01,5.051546391752577136e-01,4.020618556701031077e-01,5.979381443298968923e-01,6.391752577319587125e-01,7.010309278350514983e-01,5.051546391752577136e-01,4.742268041237113207e-01,4.845360824742268036e-01,4.226804123711340178e-01,4.226804123711340178e-01,6.082474226804123196e-01,6.288659793814432852e-01,3.505154639175257492e-01,4.639175257731958935e-01
9.800000000000000000e+01,4.183673469387755306e-01,3.469387755102040782e-01,4.795918367346938549e-01,2.244897959183673464e-01,3.775510204081632404e-01,5.102040816326530726e-01,6.122448979591836871e-01,6.020408163265306145e-01,4.081632653061224580e-01,3.775510204081632404e-01,3.265306122448979331e-01,7.040816326530612290e-01,4.897959183673469274e-01,6.122448979591836871e-01,6.020408163265306145e-01,4.489795918367346927e-01,2.857142857142856984e-01,3.877551020408163129e-01,6.428571428571429047e-01,4.693877551020408379e-01,5.204081632653061451e-01,5.306122448979592177e-01,5.408163265306122902e-01,5.306122448979592177e-01,5.714285714285713969e-01,5.612244897959183243e-01,5.714285714285713969e-01,3.979591836734693855e-01,5.306122448979592177e-01,5.102040816326530726e-01,6.122448979591836871e-01,6.836734693877550839e-01,6.428571428571429047e-01,5.204081632653061451e-01,7.448979591836735192e-01,6.632653061224489388e-01,6.020408163265306145e-01,3.367346938775510057e-01,3.367346938775510057e-01,7.142857142857143016e-01,7.142857142857143016e-01,5.408163265306122902e-01,5.510204081632652517e-01,2.755102040816326259e-01,2.653061224489796088e-01,3.469387755102040782e-01,5.000000000000000000e-01,6.020408163265306145e-01,5.918367346938775420e-01,5.306122448979592177e-01,6.530612244897958663e-01,3.775510204081632404e-01,6.938775510204081565e-01,5.816326530612244694e-01,3.877551020408163129e-01,4.795918367346938549e-01,2.857142857142856984e-01,4.489795918367346927e-01,3.979591836734693855e-01,5.408163265306122902e-01,7.346938775510204467e-01,4.489795918367346927e-01,7.653061224489795533e-01,5.510204081632652517e-01,4.591836734693877653e-01,5.510204081632652517e-01,2.448979591836734637e-01,6.938775510204081565e-01,6.428571428571429047e-01,5.510204081632652517e-01,5.204081632653061451e-01,4.081632653061224580e-01,2.959183673469387710e-01,6.734693877551020114e-01,6.938775510204081565e-01,5.510204081632652517e-01,5.204081632653061451e-01,5.000000000000000000e-01,6.836734693877550839e-01,3.265306122448979331e-01,4.795918367346938549e-01,6.326530612244898322e-01,2.959183673469387710e-01,6.326530612244898322e-01,5.000000000000000000e-01,4.795918367346938549e-01,5.102040816326530726e-01,4.081632653061224580e-01,6.020408163265306145e-01,6.326530612244898322e-01,7.040816326530612290e-01,5.102040816326530726e-01,4.795918367346938549e-01,4.795918367346938549e-01,4.285714285714285476e-01,4.183673469387755306e-01,6.122448979591836871e-01,6.326530612244898322e-01,3.571428571428571508e-01,4.591836734693877653e-01
9.900000000000000000e+01,4.141414141414141437e-01,3.434343434343434254e-01,4.747474747474747514e-01,2.222222222222222099e-01,3.838383838383838120e-01,5.050505050505050830e-01,6.060606060606060774e-01,6.060606060606060774e-01,4.040404040404040331e-01,3.737373737373737570e-01,3.333333333333333148e-01,7.070707070707070718e-01,4.949494949494949725e-01,6.161616161616161325e-01,5.959595959595959114e-01,4.444444444444444198e-01,2.929292929292929282e-01,3.939393939393939226e-01,6.464646464646465196e-01,4.747474747474747514e-01,5.252525252525253041e-01,5.252525252525253041e-01,5.353535353535353591e-01,5.353535353535353591e-01,5.656565656565656353e-01,5.555555555555555802e-01,5.656565656565656353e-01,4.040404040404040331e-01,5.353535353535353591e-01,5.050505050505050830e-01,6.161616161616161325e-01,6.868686868686868507e-01,6.363636363636363535e-01,5.151515151515151381e-01,7.474747474747475140e-01,6.666666666666666297e-01,6.060606060606060774e-01,3.434343434343434254e-01,3.333333333333333148e-01,7.171717171717171269e-01,7.171717171717171269e-01,5.353535353535353591e-01,5.454545454545454142e-01,2.727272727272727071e-01,2.727272727272727071e-01,3.535353535353535359e-01,5.050505050505050830e-01,6.060606060606060774e-01,5.959595959595959114e-01,5.252525252525253041e-01,6.565656565656565746e-01,3.737373737373737570e-01,6.969696969696970168e-01,5.757575757575758013e-01,3.838383838383838120e-01,4.848484848484848619e-01,2.828282828282828176e-01,4.545454545454545303e-01,4.040404040404040331e-01,5.454545454545454142e-01,7.373737373737373479e-01,4.545454545454545303e-01,7.676767676767676241e-01,5.555555555555555802e-01,4.646464646464646409e-01,5.555555555555555802e-01,2.424242424242424310e-01,6.969696969696970168e-01,6.464646464646465196e-01,5.555555555555555802e-01,5.252525252525253041e-01,4.141414141414141437e-01,3.030303030303030387e-01,6.767676767676767957e-01,6.969696969696970168e-01,5.454545454545454142e-01,5.252525252525253041e-01,5.050505050505050830e-01,6.868686868686868507e-01,3.232323232323232598e-01,4.848484848484848619e-01,6.363636363636363535e-01,2.929292929292929282e-01,6.363636363636363535e-01,4.949494949494949725e-01,4.848484848484848619e-01,5.050505050505050830e-01,4.040404040404040331e-01,5.959595959595959114e-01,6.262626262626262985e-01,6.969696969696970168e-01,5.050505050505050830e-01,4.848484848484848619e-01,4.747474747474747514e-01,4.242424242424242542e-01,4.242424242424242542e-01,6.161616161616161325e-01,6.262626262626262985e-01,3.535353535353535359e-01,4.545454545454545303e-01
1.000000000000000000e+02,4.099999999999999756e-01,3.400000000000000244e-01,4.799999999999999822e-01,2.200000000000000011e-01,3.800000000000000044e-01,5.100000000000000089e-01,5.999999999999999778e-01,6.099999999999999867e-01,4.099999999999999756e-01,3.699999999999999956e-01,3.300000000000000155e-01,6.999999999999999556e-01,4.899999999999999911e-01,6.199999999999999956e-01,5.999999999999999778e-01,4.500000000000000111e-01,2.899999999999999800e-01,4.000000000000000222e-01,6.500000000000000222e-01,4.799999999999999822e-01,5.200000000000000178e-01,5.200000000000000178e-01,5.300000000000000266e-01,5.400000000000000355e-01,5.699999999999999512e-01,5.500000000000000444e-01,5.699999999999999512e-01,4.000000000000000222e-01,5.400000000000000355e-01,5.000000000000000000e-01,6.199999999999999956e-01,6.800000000000000488e-01,6.300000000000000044e-01,5.200000000000000178e-01,7.399999999999999911e-01,6.600000000000000311e-01,6.099999999999999867e-01,3.400000000000000244e-01,3.300000000000000155e-01,7.199999999999999734e-01,7.199999999999999734e-01,5.400000000000000355e-01,5.400000000000000355e-01,2.700000000000000178e-01,2.700000000000000178e-01,3.499999999999999778e-01,5.100000000000000089e-01,6.099999999999999867e-01,5.999999999999999778e-01,5.300000000000000266e-01,6.500000000000000222e-01,3.800000000000000044e-01,6.999999999999999556e-01,5.699999999999999512e-01,3.900000000000000133e-01,4.799999999999999822e-01,2.800000000000000266e-01,4.600000000000000200e-01,4.099999999999999756e-01,5.400000000000000355e-01,7.399999999999999911e-01,4.500000000000000111e-01,7.700000000000000178e-01,5.500000000000000444e-01,4.699999999999999734e-01,5.600000000000000533e-01,2.399999999999999911e-01,6.999999999999999556e-01,6.400000000000000133e-01,5.600000000000000533e-01,5.200000000000000178e-01,4.199999999999999845e-01,2.999999999999999889e-01,6.800000000000000488e-01,6.999999999999999556e-01,5.400000000000000355e-01,5.300000000000000266e-01,5.000000000000000000e-01,6.899999999999999467e-01,3.200000000000000067e-01,4.799999999999999822e-01,6.400000000000000133e-01,2.899999999999999800e-01,6.400000000000000133e-01,5.000000000000000000e-01,4.899999999999999911e-01,5.000000000000000000e-01,4.000000000000000222e-01,5.999999999999999778e-01,6.300000000000000044e-01,6.999999999999999556e-01,5.100000000000000089e-01,4.899999999999999911e-01,4.699999999999999734e-01,4.299999999999999933e-01,4.299999999999999933e-01,6.199999999999999956e-01,6.300000000000000044e-01,3.599999999999999867e-01,4.500000000000000111e-01
1.010000000000000000e+02,4.158415841584158223e-01,3.366336633663366551e-01,4.752475247524752255e-01,2.178217821782178210e-01,3.861386138613861485e-01,5.148514851485148647e-01,5.940594059405940319e-01,6.138613861386138515e-01,4.158415841584158223e-01,3.663366336633663289e-01,3.267326732673267453e-01,7.029702970297029285e-01,4.950495049504950451e-01,6.237623762376237613e-01,5.940594059405940319e-01,4.554455445544554615e-01,2.871287128712871062e-01,4.059405940594059681e-01,6.534653465346534906e-01,4.851485148514851353e-01,5.148514851485148647e-01,5.148514851485148647e-01,5.247524752475247745e-01,5.445544554455445940e-01,5.742574257425742124e-01,5.445544554455445940e-01,5.742574257425742124e-01,3.960396039603960583e-01,5.346534653465346842e-01,5.049504950495049549e-01,6.138613861386138515e-01,6.831683168316832200e-01,6.336633663366336711e-01,5.247524752475247745e-01,7.425742574257425677e-01,6.534653465346534906e-01,6.138613861386138515e-01,3.366336633663366551e-01,3.267326732673267453e-01,7.227722772277227481e-01,7.128712871287128383e-01,5.445544554455445940e-01,5.346534653465346842e-01,2.673267326732673421e-01,2.772277227722772519e-01,3.465346534653465094e-01,5.148514851485148647e-01,6.138613861386138515e-01,5.940594059405940319e-01,5.247524752475247745e-01,6.534653465346534906e-01,3.762376237623762387e-01,7.029702970297029285e-01,5.742574257425742124e-01,3.960396039603960583e-01,4.851485148514851353e-01,2.871287128712871062e-01,4.554455445544554615e-01,4.059405940594059681e-01,5.346534653465346842e-01,7.425742574257425677e-01,4.554455445544554615e-01,7.623762376237623872e-01,5.445544554455445940e-01,4.752475247524752255e-01,5.643564356435643026e-01,2.475247524752475226e-01,6.930693069306930187e-01,6.435643564356435808e-01,5.544554455445545038e-01,5.247524752475247745e-01,4.257425742574257321e-01,3.069306930693069257e-01,6.732673267326733102e-01,7.029702970297029285e-01,5.445544554455445940e-01,5.346534653465346842e-01,4.950495049504950451e-01,6.831683168316832200e-01,3.267326732673267453e-01,4.752475247524752255e-01,6.435643564356435808e-01,2.970297029702970160e-01,6.435643564356435808e-01,5.049504950495049549e-01,4.950495049504950451e-01,5.049504950495049549e-01,4.059405940594059681e-01,6.039603960396039417e-01,6.336633663366336711e-01,7.029702970297029285e-01,5.049504950495049549e-01,4.851485148514851353e-01,4.752475247524752255e-01,4.257425742574257321e-01,4.257425742574257321e-01,6.237623762376237613e-01,6.237623762376237613e-01,3.564356435643564192e-01,4.554455445544554615e-01
1.020000000000000000e+02,4.117647058823529216e-01,3.333333333333333148e-01,4.705882352941176405e-01,2.254901960784313764e-01,3.921568627450980338e-01,5.098039215686274161e-01,5.980392156862744946e-01,6.078431372549019107e-01,4.117647058823529216e-01,3.725490196078431460e-01,3.235294117647058987e-01,6.960784313725489891e-01,5.000000000000000000e-01,6.274509803921568540e-01,5.882352941176470784e-01,4.509803921568627527e-01,2.941176470588235392e-01,4.117647058823529216e-01,6.568627450980392135e-01,4.803921568627451122e-01,5.196078431372549433e-01,5.196078431372549433e-01,5.196078431372549433e-01,5.490196078431373028e-01,5.784313725490196623e-01,5.490196078431373028e-01,5.784313725490196623e-01,3.921568627450980338e-01,5.294117647058823595e-01,5.098039215686274161e-01,6.176470588235294379e-01,6.862745098039215730e-01,6.372549019607842702e-01,5.196078431372549433e-01,7.450980392156862919e-01,6.568627450980392135e-01,6.078431372549019107e-01,3.333333333333333148e-01,3.235294117647058987e-01,7.254901960784313486e-01,7.156862745098039325e-01,5.490196078431373028e-01,5.392156862745097756e-01,2.647058823529411797e-01,2.843137254901960675e-01,3.431372549019607865e-01,5.196078431372549433e-01,6.078431372549019107e-01,5.980392156862744946e-01,5.196078431372549433e-01,6.568627450980392135e-01,3.823529411764705621e-01,6.960784313725489891e-01,5.686274509803921351e-01,3.921568627450980338e-01,4.803921568627451122e-01,2.941176470588235392e-01,4.607843137254901689e-01,4.117647058823529216e-01,5.294117647058823595e-01,7.450980392156862919e-01,4.509803921568627527e-01,7.647058823529411242e-01,5.490196078431373028e-01,4.803921568627451122e-01,5.686274509803921351e-01,2.549019607843137081e-01,6.862745098039215730e-01,6.470588235294117974e-01,5.588235294117647189e-01,5.196078431372549433e-01,4.215686274509803932e-01,3.039215686274509554e-01,6.666666666666666297e-01,7.058823529411765163e-01,5.490196078431373028e-01,5.392156862745097756e-01,4.901960784313725283e-01,6.862745098039215730e-01,3.333333333333333148e-01,4.803921568627451122e-01,6.470588235294117974e-01,2.941176470588235392e-01,6.470588235294117974e-01,5.098039215686274161e-01,4.901960784313725283e-01,5.000000000000000000e-01,4.019607843137255054e-01,5.980392156862744946e-01,6.274509803921568540e-01,7.058823529411765163e-01,5.000000000000000000e-01,4.803921568627451122e-01,4.705882352941176405e-01,4.215686274509803932e-01,4.215686274509803932e-01,6.176470588235294379e-01,6.176470588235294379e-01,3.627450980392156743e-01,4.509803921568627527e-01
1.030000000000000000e+02,4.077669902912621214e-01,3.398058252427184622e-01,4.757281553398058360e-01,2.233009708737864196e-01,3.883495145631067902e-01,5.048543689320388328e-01,5.922330097087378231e-01,6.019417475728154887e-01,4.077669902912621214e-01,3.786407766990291246e-01,3.300970873786407966e-01,6.893203883495145901e-01,5.048543689320388328e-01,6.213592233009708199e-01,5.825242718446601575e-01,4.466019417475728392e-01,3.009708737864077444e-01,4.174757281553397870e-01,6.504854368932039277e-01,4.854368932038835016e-01,5.242718446601941640e-01,5.145631067961164984e-01,5.242718446601941640e-01,5.436893203883494952e-01,5.825242718446601575e-01,5.533980582524271608e-01,5.825242718446601575e-01,3.883495145631067902e-01,5.339805825242718296e-01,5.145631067961164984e-01,6.213592233009708199e-01,6.893203883495145901e-01,6.407766990291262621e-01,5.145631067961164984e-01,7.378640776699029180e-01,6.504854368932039277e-01,6.116504854368931543e-01,3.300970873786407966e-01,3.203883495145631310e-01,7.184466019417475868e-01,7.184466019417475868e-01,5.436893203883494952e-01,5.436893203883494952e-01,2.621359223300970820e-01,2.912621359223300788e-01,3.398058252427184622e-01,5.242718446601941640e-01,6.116504854368931543e-01,6.019417475728154887e-01,5.242718446601941640e-01,6.601941747572815933e-01,3.786407766990291246e-01,6.990291262135922556e-01,5.728155339805824919e-01,3.980582524271844558e-01,4.854368932038835016e-01,2.912621359223300788e-01,4.563106796116505048e-01,4.077669902912621214e-01,5.339805825242718296e-01,7.475728155339805836e-01,4.563106796116505048e-01,7.572815533980582492e-01,5.436893203883494952e-01,4.757281553398058360e-01,5.631067961165048263e-01,2.524271844660194164e-01,6.893203883495145901e-01,6.407766990291262621e-01,5.631067961165048263e-01,5.145631067961164984e-01,4.271844660194174526e-01,3.009708737864077444e-01,6.699029126213592589e-01,7.087378640776699212e-01,5.436893203883494952e-01,5.339805825242718296e-01,4.854368932038835016e-01,6.796116504854369245e-01,3.398058252427184622e-01,4.854368932038835016e-01,6.407766990291262621e-01,3.009708737864077444e-01,6.504854368932039277e-01,5.145631067961164984e-01,4.951456310679611672e-01,5.048543689320388328e-01,4.077669902912621214e-01,6.019417475728154887e-01,6.310679611650485965e-01,7.087378640776699212e-01,4.951456310679611672e-01,4.757281553398058360e-01,4.660194174757281704e-01,4.174757281553397870e-01,4.174757281553397870e-01,6.116504854368931543e-01,6.213592233009708199e-01,3.592233009708737934e-01,4.466019417475728392e-01
1.040000000000000000e+02,4.134615384615384359e-01,3.461538461538461453e-01,4.711538461538461453e-01,2.307692307692307820e-01,3.846153846153846367e-01,5.096153846153845812e-01,5.961538461538461453e-01,5.961538461538461453e-01,4.134615384615384359e-01,3.750000000000000000e-01,3.269230769230769273e-01,6.923076923076922906e-01,5.000000000000000000e-01,6.153846153846154188e-01,5.865384615384615641e-01,4.423076923076922906e-01,2.980769230769230727e-01,4.230769230769230727e-01,6.442307692307692735e-01,4.807692307692307820e-01,5.288461538461538547e-01,5.096153846153845812e-01,5.192307692307692735e-01,5.384615384615384359e-01,5.769230769230768718e-01,5.480769230769231282e-01,5.865384615384615641e-01,3.846153846153846367e-01,5.288461538461538547e-01,5.096153846153845812e-01,6.250000000000000000e-01,6.826923076923077094e-01,6.346153846153845812e-01,5.192307692307692735e-01,7.403846153846154188e-01,6.538461538461538547e-01,6.057692307692307265e-01,3.269230769230769273e-01,3.269230769230769273e-01,7.211538461538461453e-01,7.115384615384615641e-01,5.384615384615384359e-01,5.384615384615384359e-01,2.596153846153846367e-01,2.884615384615384359e-01,3.365384615384615641e-01,5.192307692307692735e-01,6.057692307692307265e-01,6.057692307692307265e-01,5.288461538461538547e-01,6.538461538461538547e-01,3.750000000000000000e-01,7.019230769230768718e-01,5.673076923076922906e-01,3.942307692307692180e-01,4.903846153846153633e-01,2.980769230769230727e-01,4.519230769230769273e-01,4.134615384615384359e-01,5.384615384615384359e-01,7.500000000000000000e-01,4.519230769230769273e-01,7.500000000000000000e-01,5.384615384615384359e-01,4.711538461538461453e-01,5.576923076923077094e-01,2.596153846153846367e-01,6.923076923076922906e-01,6.346153846153845812e-01,5.673076923076922906e-01,5.096153846153845812e-01,4.326923076923077094e-01,3.076923076923077094e-01,6.730769230769231282e-01,7.019230769230768718e-01,5.480769230769231282e-01,5.384615384615384359e-01,4.903846153846153633e-01,6.826923076923077094e-01,3.461538461538461453e-01,4.903846153846153633e-01,6.442307692307692735e-01,2.980769230769230727e-01,6.538461538461538547e-01,5.096153846153845812e-01,5.000000000000000000e-01,5.000000000000000000e-01,4.038461538461538547e-01,6.057692307692307265e-01,6.346153846153845812e-01,7.115384615384615641e-01,5.000000000000000000e-01,4.807692307692307820e-01,4.615384615384615641e-01,4.134615384615384359e-01,4.134615384615384359e-01,6.153846153846154188e-01,6.250000000000000000e-01,3.557692307692307820e-01,4.519230769230769273e-01
1.050000000000000000e+02,4.095238095238095122e-01,3.428571428571428603e-01,4.666666666666666741e-01,2.285714285714285643e-01,3.809523809523809312e-01,5.047619047619047450e-01,5.904761904761904878e-01,5.904761904761904878e-01,4.095238095238095122e-01,3.714285714285714413e-01,3.238095238095238249e-01,6.952380952380952106e-01,4.952380952380952550e-01,6.095238095238095788e-01,5.904761904761904878e-01,4.380952380952380931e-01,2.952380952380952439e-01,4.285714285714285476e-01,6.476190476190476497e-01,4.857142857142857095e-01,5.333333333333333259e-01,5.142857142857142350e-01,5.142857142857142350e-01,5.333333333333333259e-01,5.714285714285713969e-01,5.428571428571428159e-01,5.904761904761904878e-01,3.904761904761904767e-01,5.238095238095238360e-01,5.142857142857142350e-01,6.285714285714285587e-01,6.857142857142857206e-01,6.285714285714285587e-01,5.238095238095238360e-01,7.428571428571428825e-01,6.476190476190476497e-01,6.095238095238095788e-01,3.238095238095238249e-01,3.238095238095238249e-01,7.238095238095237915e-01,7.142857142857143016e-01,5.333333333333333259e-01,5.428571428571428159e-01,2.571428571428571175e-01,2.857142857142856984e-01,3.333333333333333148e-01,5.142857142857142350e-01,5.999999999999999778e-01,5.999999999999999778e-01,5.333333333333333259e-01,6.571428571428571397e-01,3.809523809523809312e-01,6.952380952380952106e-01,5.714285714285713969e-01,4.000000000000000222e-01,4.857142857142857095e-01,2.952380952380952439e-01,4.571428571428571286e-01,4.095238095238095122e-01,5.428571428571428159e-01,7.523809523809523725e-01,4.571428571428571286e-01,7.523809523809523725e-01,5.428571428571428159e-01,4.761904761904761640e-01,5.619047619047619069e-01,2.571428571428571175e-01,6.857142857142857206e-01,6.285714285714285587e-01,5.714285714285713969e-01,5.047619047619047450e-01,4.380952380952380931e-01,3.047619047619047894e-01,6.761904761904762307e-01,6.952380952380952106e-01,5.523809523809524169e-01,5.333333333333333259e-01,4.952380952380952550e-01,6.857142857142857206e-01,3.428571428571428603e-01,4.857142857142857095e-01,6.476190476190476497e-01,2.952380952380952439e-01,6.476190476190476497e-01,5.047619047619047450e-01,5.047619047619047450e-01,4.952380952380952550e-01,4.095238095238095122e-01,5.999999999999999778e-01,6.285714285714285587e-01,7.142857142857143016e-01,4.952380952380952550e-01,4.857142857142857095e-01,4.571428571428571286e-01,4.190476190476190577e-01,4.095238095238095122e-01,6.095238095238095788e-01,6.285714285714285587e-01,3.523809523809524058e-01,4.476190476190476386e-01
1.060000000000000000e+02,4.056603773584905870e-01,3.396226415094339424e-01,4.622641509433962348e-01,2.358490566037735880e-01,3.867924528301887044e-01,5.094339622641509413e-01,5.943396226415094130e-01,5.943396226415094130e-01,4.056603773584905870e-01,3.773584905660377631e-01,3.207547169811320598e-01,6.981132075471697673e-01,5.000000000000000000e-01,6.132075471698112956e-01,5.943396226415094130e-01,4.339622641509434109e-01,3.018867924528301772e-01,4.339622641509434109e-01,6.509433962264150608e-01,4.811320754716981174e-01,5.377358490566037652e-01,5.094339622641509413e-01,5.094339622641509413e-01,5.377358490566037652e-01,5.754716981132075304e-01,5.377358490566037652e-01,5.943396226415094130e-01,3.962264150943396457e-01,5.188679245283018826e-01,5.094339622641509413e-01,6.320754716981131782e-01,6.886792452830188260e-01,6.320754716981131782e-01,5.188679245283018826e-01,7.358490566037735325e-01,6.509433962264150608e-01,6.037735849056603543e-01,3.301886792452830011e-01,3.207547169811320598e-01,7.264150943396225912e-01,7.169811320754716499e-01,5.377358490566037652e-01,5.471698113207547065e-01,2.547169811320754707e-01,2.830188679245282946e-01,3.301886792452830011e-01,5.188679245283018826e-01,5.943396226415094130e-01,6.037735849056603543e-01,5.377358490566037652e-01,6.603773584905660021e-01,3.773584905660377631e-01,6.981132075471697673e-01,5.660377358490565891e-01,3.962264150943396457e-01,4.811320754716981174e-01,3.018867924528301772e-01,4.528301886792452935e-01,4.056603773584905870e-01,5.471698113207547065e-01,7.452830188679244738e-01,4.528301886792452935e-01,7.547169811320755262e-01,5.471698113207547065e-01,4.811320754716981174e-01,5.660377358490565891e-01,2.547169811320754707e-01,6.886792452830188260e-01,6.226415094339622369e-01,5.660377358490565891e-01,5.094339622641509413e-01,4.433962264150943522e-01,3.018867924528301772e-01,6.698113207547169434e-01,6.981132075471697673e-01,5.566037735849056478e-01,5.283018867924528239e-01,4.905660377358490587e-01,6.886792452830188260e-01,3.396226415094339424e-01,4.905660377358490587e-01,6.415094339622641195e-01,2.924528301886792359e-01,6.415094339622641195e-01,5.094339622641509413e-01,5.000000000000000000e-01,4.905660377358490587e-01,4.150943396226415283e-01,5.943396226415094130e-01,6.226415094339622369e-01,7.075471698113207086e-01,4.905660377358490587e-01,4.811320754716981174e-01,4.528301886792452935e-01,4.150943396226415283e-01,4.056603773584905870e-01,6.132075471698112956e-01,6.226415094339622369e-01,3.490566037735848837e-01,4.528301886792452935e-01
1.070000000000000000e+02,4.112149532710280275e-01,3.457943925233644689e-01,4.579439252336448551e-01,2.429906542056074759e-01,3.831775700934579310e-01,5.140186915887849928e-01,5.887850467289719170e-01,5.981308411214952825e-01,4.112149532710280275e-01,3.831775700934579310e-01,3.177570093457943723e-01,7.009345794392523032e-01,5.046728971962616273e-01,6.074766355140186480e-01,5.887850467289719170e-01,4.299065420560747586e-01,2.990654205607476412e-01,4.392523364485981241e-01,6.448598130841121101e-01,4.859813084112149517e-01,5.420560747663550893e-01,5.140186915887849928e-01,5.140186915887849928e-01,5.420560747663550893e-01,5.794392523364485514e-01,5.420560747663550893e-01,5.981308411214952825e-01,3.925233644859812965e-01,5.140186915887849928e-01,5.046728971962616273e-01,6.261682242990653791e-01,6.915887850467289377e-01,6.355140186915887446e-01,5.233644859813083583e-01,7.289719626168223998e-01,6.448598130841121101e-01,6.074766355140186480e-01,3.271028037383177378e-01,3.177570093457943723e-01,7.289719626168223998e-01,7.102803738317756688e-01,5.420560747663550893e-01,5.514018691588784549e-01,2.616822429906541791e-01,2.897196261682242757e-01,3.271028037383177378e-01,5.140186915887849928e-01,5.887850467289719170e-01,6.074766355140186480e-01,5.327102803738317238e-01,6.635514018691588412e-01,3.738317757009345654e-01,6.915887850467289377e-01,5.700934579439251859e-01,3.925233644859812965e-01,4.859813084112149517e-01,2.990654205607476412e-01,4.579439252336448551e-01,4.112149532710280275e-01,5.420560747663550893e-01,7.383177570093457653e-01,4.485981308411214896e-01,7.570093457943924964e-01,5.420560747663550893e-01,4.766355140186915862e-01,5.700934579439251859e-01,2.523364485981308136e-01,6.915887850467289377e-01,6.168224299065420135e-01,5.700934579439251859e-01,5.046728971962616273e-01,4.392523364485981241e-01,2.990654205607476412e-01,6.635514018691588412e-01,7.009345794392523032e-01,5.514018691588784549e-01,5.327102803738317238e-01,4.953271028037383172e-01,6.915887850467289377e-01,3.457943925233644689e-01,4.859813084112149517e-01,6.448598130841121101e-01,2.897196261682242757e-01,6.448598130841121101e-01,5.140186915887849928e-01,5.046728971962616273e-01,4.859813084112149517e-01,4.112149532710280275e-01,5.981308411214952825e-01,6.168224299065420135e-01,7.009345794392523032e-01,4.953271028037383172e-01,4.859813084112149517e-01,4.485981308411214896e-01,4.112149532710280275e-01,4.112149532710280275e-01,6.168224299065420135e-01,6.168224299065420135e-01,3.551401869158878344e-01,4.579439252336448551e-01
1.080000000000000000e+02,4.074074074074073848e-01,3.425925925925926152e-01,4.537037037037037202e-01,2.407407407407407274e-01,3.888888888888888951e-01,5.185185185185184897e-01,5.925925925925925597e-01,6.018518518518518601e-01,4.074074074074073848e-01,3.796296296296296502e-01,3.148148148148148251e-01,7.037037037037037202e-01,5.092592592592593004e-01,6.018518518518518601e-01,5.833333333333333703e-01,4.259259259259259300e-01,3.055555555555555802e-01,4.444444444444444198e-01,6.481481481481481399e-01,4.907407407407407551e-01,5.370370370370370905e-01,5.092592592592593004e-01,5.185185185185184897e-01,5.462962962962962798e-01,5.740740740740740700e-01,5.462962962962962798e-01,5.925925925925925597e-01,3.888888888888888951e-01,5.092592592592593004e-01,5.092592592592593004e-01,6.203703703703703498e-01,6.944444444444444198e-01,6.388888888888888395e-01,5.277777777777777901e-01,7.222222222222222099e-01,6.481481481481481399e-01,6.111111111111111605e-01,3.240740740740740700e-01,3.148148148148148251e-01,7.222222222222222099e-01,7.129629629629629095e-01,5.370370370370370905e-01,5.462962962962962798e-01,2.592592592592592449e-01,2.870370370370370350e-01,3.240740740740740700e-01,5.092592592592593004e-01,5.833333333333333703e-01,6.111111111111111605e-01,5.277777777777777901e-01,6.574074074074074403e-01,3.796296296296296502e-01,6.944444444444444198e-01,5.740740740740740700e-01,3.888888888888888951e-01,4.907407407407407551e-01,2.962962962962962798e-01,4.537037037037037202e-01,4.074074074074073848e-01,5.462962962962962798e-01,7.407407407407406996e-01,4.537037037037037202e-01,7.500000000000000000e-01,5.370370370370370905e-01,4.722222222222222099e-01,5.648148148148147696e-01,2.500000000000000000e-01,6.851851851851852304e-01,6.203703703703703498e-01,5.648148148148147696e-01,5.092592592592593004e-01,4.351851851851851749e-01,2.962962962962962798e-01,6.574074074074074403e-01,6.944444444444444198e-01,5.462962962962962798e-01,5.370370370370370905e-01,5.000000000000000000e-01,6.944444444444444198e-01,3.425925925925926152e-01,4.814814814814814548e-01,6.481481481481481399e-01,2.870370370370370350e-01,6.481481481481481399e-01,5.092592592592593004e-01,5.092592592592593004e-01,4.907407407407407551e-01,4.074074074074073848e-01,6.018518518518518601e-01,6.111111111111111605e-01,7.037037037037037202e-01,4.907407407407407551e-01,4.907407407407407551e-01,4.444444444444444198e-01,4.074074074074073848e-01,4.074074074074073848e-01,6.203703703703703498e-01,6.203703703703703498e-01,3.611111111111111049e-01,4.537037037037037202e-01
1.090000000000000000e+02,4.036697247706422242e-01,3.394495412844036886e-01,4.587155963302752548e-01,2.385321100917431325e-01,3.853211009174312141e-01,5.137614678899082854e-01,5.871559633027523262e-01,5.963302752293577758e-01,4.128440366972477293e-01,3.761467889908257090e-01,3.211009174311926784e-01,6.972477064220183873e-01,5.045871559633027248e-01,5.963302752293577758e-01,5.871559633027523262e-01,4.311926605504587395e-01,3.119266055045871733e-01,4.403669724770642446e-01,6.513761467889908063e-01,4.954128440366972752e-01,5.321100917431192956e-01,5.137614678899082854e-01,5.229357798165137350e-01,5.412844036697247452e-01,5.779816513761467656e-01,5.412844036697247452e-01,5.871559633027523262e-01,3.853211009174312141e-01,5.137614678899082854e-01,5.137614678899082854e-01,6.146788990825687859e-01,6.972477064220183873e-01,6.330275229357797961e-01,5.229357798165137350e-01,7.247706422018348471e-01,6.422018348623853568e-01,6.146788990825687859e-01,3.302752293577981835e-01,3.211009174311926784e-01,7.155963302752293975e-01,7.155963302752293975e-01,5.321100917431192956e-01,5.504587155963303058e-01,2.568807339449541427e-01,2.844036697247706580e-01,3.211009174311926784e-01,5.137614678899082854e-01,5.871559633027523262e-01,6.055045871559633364e-01,5.229357798165137350e-01,6.513761467889908063e-01,3.853211009174312141e-01,6.880733944954128267e-01,5.688073394495413160e-01,3.853211009174312141e-01,4.862385321100917701e-01,3.027522935779816682e-01,4.495412844036697497e-01,4.036697247706422242e-01,5.504587155963303058e-01,7.431192660550458573e-01,4.495412844036697497e-01,7.431192660550458573e-01,5.412844036697247452e-01,4.770642201834862650e-01,5.688073394495413160e-01,2.477064220183486376e-01,6.880733944954128267e-01,6.238532110091743466e-01,5.596330275229357554e-01,5.137614678899082854e-01,4.403669724770642446e-01,2.935779816513761631e-01,6.513761467889908063e-01,6.972477064220183873e-01,5.504587155963303058e-01,5.412844036697247452e-01,5.045871559633027248e-01,6.972477064220183873e-01,3.486238532110091937e-01,4.770642201834862650e-01,6.513761467889908063e-01,2.935779816513761631e-01,6.422018348623853568e-01,5.137614678899082854e-01,5.137614678899082854e-01,4.862385321100917701e-01,4.128440366972477293e-01,5.963302752293577758e-01,6.055045871559633364e-01,7.064220183486238369e-01,4.954128440366972752e-01,4.862385321100917701e-01,4.495412844036697497e-01,4.036697247706422242e-01,4.036697247706422242e-01,6.146788990825687859e-01,6.146788990825687859e-01,3.577981651376146988e-01,4.587155963302752548e-01
1.100000000000000000e+02,4.000000000000000222e-01,3.363636363636363646e-01,4.545454545454545303e-01,2.363636363636363591e-01,3.909090909090909283e-01,5.090909090909090384e-01,5.909090909090909394e-01,5.909090909090909394e-01,4.181818181818181546e-01,3.727272727272727404e-01,3.272727272727272707e-01,6.909090909090909172e-01,5.000000000000000000e-01,5.999999999999999778e-01,5.909090909090909394e-01,4.363636363636363424e-01,3.181818181818181768e-01,4.363636363636363424e-01,6.545454545454545414e-01,4.909090909090909061e-01,5.272727272727272263e-01,5.181818181818181879e-01,5.272727272727272263e-01,5.363636363636363757e-01,5.818181818181817899e-01,5.454545454545454142e-01,5.909090909090909394e-01,3.909090909090909283e-01,5.181818181818181879e-01,5.181818181818181879e-01,6.181818181818181657e-01,6.999999999999999556e-01,6.272727272727273151e-01,5.181818181818181879e-01,7.272727272727272929e-01,6.363636363636363535e-01,6.181818181818181657e-01,3.272727272727272707e-01,3.181818181818181768e-01,7.181818181818181435e-01,7.181818181818181435e-01,5.363636363636363757e-01,5.454545454545454142e-01,2.545454545454545192e-01,2.818181818181818010e-01,3.181818181818181768e-01,5.181818181818181879e-01,5.909090909090909394e-01,6.090909090909091272e-01,5.272727272727272263e-01,6.545454545454545414e-01,3.909090909090909283e-01,6.909090909090909172e-01,5.727272727272727515e-01,3.909090909090909283e-01,4.818181818181818121e-01,2.999999999999999889e-01,4.454545454545454364e-01,4.000000000000000222e-01,5.454545454545454142e-01,7.454545454545454808e-01,4.454545454545454364e-01,7.454545454545454808e-01,5.454545454545454142e-01,4.727272727272727182e-01,5.636363636363636020e-01,2.545454545454545192e-01,6.909090909090909172e-01,6.181818181818181657e-01,5.545454545454545636e-01,5.181818181818181879e-01,4.454545454545454364e-01,2.909090909090908950e-01,6.545454545454545414e-01,6.909090909090909172e-01,5.454545454545454142e-01,5.363636363636363757e-01,5.090909090909090384e-01,6.999999999999999556e-01,3.454545454545454586e-01,4.727272727272727182e-01,6.545454545454545414e-01,2.909090909090908950e-01,6.363636363636363535e-01,5.181818181818181879e-01,5.181818181818181879e-01,4.909090909090909061e-01,4.181818181818181546e-01,5.999999999999999778e-01,5.999999999999999778e-01,6.999999999999999556e-01,5.000000000000000000e-01,4.909090909090909061e-01,4.545454545454545303e-01,4.090909090909091161e-01,4.090909090909091161e-01,6.090909090909091272e-01,6.181818181818181657e-01,3.636363636363636465e-01,4.545454545454545303e-01
1.110000000000000000e+02,3.963963963963963999e-01,3.333333333333333148e-01,4.504504504504504570e-01,2.342342342342342287e-01,3.873873873873873719e-01,5.135135135135134865e-01,5.855855855855855996e-01,5.945945945945946276e-01,4.144144144144144004e-01,3.783783783783783994e-01,3.243243243243243423e-01,6.936936936936937137e-01,4.954954954954954860e-01,6.036036036036036556e-01,5.855855855855855996e-01,4.414414414414414289e-01,3.153153153153153143e-01,4.324324324324324564e-01,6.576576576576577127e-01,4.954954954954954860e-01,5.225225225225225145e-01,5.225225225225225145e-01,5.315315315315315425e-01,5.405405405405405705e-01,5.855855855855855996e-01,5.405405405405405705e-01,5.855855855855855996e-01,3.873873873873873719e-01,5.225225225225225145e-01,5.225225225225225145e-01,6.216216216216216006e-01,7.027027027027027417e-01,6.306306306306306286e-01,5.225225225225225145e-01,7.207207207207206867e-01,6.306306306306306286e-01,6.216216216216216006e-01,3.333333333333333148e-01,3.153153153153153143e-01,7.117117117117116587e-01,7.117117117117116587e-01,5.315315315315315425e-01,5.495495495495495986e-01,2.612612612612612573e-01,2.792792792792792578e-01,3.243243243243243423e-01,5.135135135135134865e-01,5.855855855855855996e-01,6.036036036036036556e-01,5.225225225225225145e-01,6.576576576576577127e-01,3.963963963963963999e-01,6.936936936936937137e-01,5.675675675675675436e-01,3.873873873873873719e-01,4.774774774774774855e-01,3.063063063063062863e-01,4.414414414414414289e-01,3.963963963963963999e-01,5.495495495495495986e-01,7.387387387387387427e-01,4.414414414414414289e-01,7.477477477477477708e-01,5.495495495495495986e-01,4.684684684684684575e-01,5.585585585585585155e-01,2.612612612612612573e-01,6.846846846846846857e-01,6.126126126126125726e-01,5.495495495495495986e-01,5.225225225225225145e-01,4.414414414414414289e-01,2.882882882882882858e-01,6.576576576576577127e-01,6.936936936936937137e-01,5.495495495495495986e-01,5.315315315315315425e-01,5.135135135135134865e-01,6.936936936936937137e-01,3.423423423423423428e-01,4.774774774774774855e-01,6.486486486486486847e-01,2.882882882882882858e-01,6.396396396396396566e-01,5.225225225225225145e-01,5.225225225225225145e-01,4.864864864864865135e-01,4.144144144144144004e-01,5.945945945945946276e-01,5.945945945945946276e-01,7.027027027027027417e-01,5.045045045045044585e-01,4.864864864864865135e-01,4.594594594594594850e-01,4.054054054054054279e-01,4.144144144144144004e-01,6.036036036036036556e-01,6.126126126126125726e-01,3.603603603603603434e-01,4.504504504504504570e-01
1.120000000000000000e+02,4.017857142857143016e-01,3.392857142857143016e-01,4.553571428571428492e-01,2.410714285714285754e-01,3.839285714285714524e-01,5.089285714285713969e-01,5.892857142857143016e-01,5.892857142857143016e-01,4.107142857142856984e-01,3.750000000000000000e-01,3.303571428571428492e-01,6.964285714285713969e-01,5.000000000000000000e-01,6.071428571428570953e-01,5.803571428571429047e-01,4.375000000000000000e-01,3.125000000000000000e-01,4.375000000000000000e-01,6.607142857142856984e-01,4.910714285714285476e-01,5.267857142857143016e-01,5.178571428571429047e-01,5.267857142857143016e-01,5.446428571428570953e-01,5.803571428571429047e-01,5.446428571428570953e-01,5.803571428571429047e-01,3.839285714285714524e-01,5.178571428571429047e-01,5.267857142857143016e-01,6.250000000000000000e-01,6.964285714285713969e-01,6.339285714285713969e-01,5.178571428571429047e-01,7.232142857142856984e-01,6.339285714285713969e-01,6.160714285714286031e-01,3.392857142857143016e-01,3.125000000000000000e-01,7.142857142857143016e-01,7.142857142857143016e-01,5.357142857142856984e-01,5.535714285714286031e-01,2.678571428571428492e-01,2.767857142857143016e-01,3.214285714285714524e-01,5.178571428571429047e-01,5.803571428571429047e-01,5.982142857142856984e-01,5.178571428571429047e-01,6.607142857142856984e-01,4.017857142857143016e-01,6.964285714285713969e-01,5.625000000000000000e-01,3.839285714285714524e-01,4.732142857142856984e-01,3.035714285714285476e-01,4.464285714285714524e-01,3.928571428571428492e-01,5.535714285714286031e-01,7.410714285714286031e-01,4.375000000000000000e-01,7.500000000000000000e-01,5.535714285714286031e-01,4.732142857142856984e-01,5.625000000000000000e-01,2.589285714285714524e-01,6.785714285714286031e-01,6.071428571428570953e-01,5.535714285714286031e-01,5.178571428571429047e-01,4.375000000000000000e-01,2.946428571428571508e-01,6.517857142857143016e-01,6.875000000000000000e-01,5.446428571428570953e-01,5.267857142857143016e-01,5.178571428571429047e-01,6.875000000000000000e-01,3.392857142857143016e-01,4.732142857142856984e-01,6.517857142857143016e-01,2.857142857142856984e-01,6.428571428571429047e-01,5.178571428571429047e-01,5.267857142857143016e-01,4.910714285714285476e-01,4.107142857142856984e-01,5.892857142857143016e-01,5.982142857142856984e-01,6.964285714285713969e-01,5.089285714285713969e-01,4.910714285714285476e-01,4.553571428571428492e-01,4.107142857142856984e-01,4.196428571428571508e-01,6.071428571428570953e-01,6.160714285714286031e-01,3.571428571428571508e-01,4.464285714285714524e-01
1.130000000000000000e+02,4.070796460176991372e-01,3.451327433628318397e-01,4.601769911504424715e-01,2.477876106194690231e-01,3.893805309734513220e-01,5.132743362831858613e-01,5.929203539823009184e-01,5.929203539823009184e-01,4.070796460176991372e-01,3.716814159292035624e-01,3.274336283185840801e-01,6.902654867256636795e-01,4.955752212389380462e-01,6.106194690265486225e-01,5.752212389380531032e-01,4.424778761061947119e-01,3.185840707964601726e-01,4.424778761061947119e-01,6.548672566371681603e-01,4.955752212389380462e-01,5.309734513274336765e-01,5.221238938053097689e-01,5.221238938053097689e-01,5.486725663716813806e-01,5.752212389380531032e-01,5.398230088495574730e-01,5.840707964601770108e-01,3.805309734513274145e-01,5.132743362831858613e-01,5.309734513274336765e-01,6.194690265486725300e-01,6.991150442477875870e-01,6.371681415929203451e-01,5.132743362831858613e-01,7.256637168141593097e-01,6.371681415929203451e-01,6.106194690265486225e-01,3.451327433628318397e-01,3.185840707964601726e-01,7.168141592920354022e-01,7.079646017699114946e-01,5.398230088495574730e-01,5.486725663716813806e-01,2.654867256637168382e-01,2.831858407079645978e-01,3.185840707964601726e-01,5.221238938053097689e-01,5.752212389380531032e-01,6.017699115044248259e-01,5.221238938053097689e-01,6.637168141592920678e-01,3.982300884955752296e-01,6.902654867256636795e-01,5.575221238938052881e-01,3.805309734513274145e-01,4.690265486725663791e-01,3.097345132743362650e-01,4.424778761061947119e-01,3.893805309734513220e-01,5.575221238938052881e-01,7.345132743362832173e-01,4.424778761061947119e-01,7.522123893805309214e-01,5.575221238938052881e-01,4.778761061946902866e-01,5.663716814159291957e-01,2.654867256637168382e-01,6.814159292035397719e-01,6.106194690265486225e-01,5.486725663716813806e-01,5.221238938053097689e-01,4.424778761061947119e-01,2.920353982300885054e-01,6.460176991150442527e-01,6.814159292035397719e-01,5.486725663716813806e-01,5.309734513274336765e-01,5.132743362831858613e-01,6.902654867256636795e-01,3.451327433628318397e-01,4.690265486725663791e-01,6.548672566371681603e-01,2.831858407079645978e-01,6.460176991150442527e-01,5.132743362831858613e-01,5.309734513274336765e-01,4.867256637168141387e-01,4.159292035398229892e-01,5.840707964601770108e-01,6.017699115044248259e-01,6.902654867256636795e-01,5.044247787610619538e-01,4.867256637168141387e-01,4.513274336283185639e-01,4.159292035398229892e-01,4.159292035398229892e-01,6.017699115044248259e-01,6.194690265486725300e-01,3.628318584070796549e-01,4.424778761061947119e-01
1.140000000000000000e+02,4.122807017543859698e-01,3.508771929824561209e-01,4.649122807017543879e-01,2.543859649122807154e-01,3.947368421052631637e-01,5.175438596491228616e-01,5.964912280701754055e-01,5.877192982456140857e-01,4.035087719298245390e-01,3.684210526315789269e-01,3.333333333333333148e-01,6.842105263157894912e-01,4.912280701754385692e-01,6.140350877192982670e-01,5.701754385964912242e-01,4.473684210526315819e-01,3.157894736842105088e-01,4.385964912280701511e-01,6.578947368421053099e-01,4.912280701754385692e-01,5.350877192982456121e-01,5.263157894736841813e-01,5.263157894736841813e-01,5.526315789473684736e-01,5.701754385964912242e-01,5.350877192982456121e-01,5.789473684210526550e-01,3.859649122807017330e-01,5.087719298245614308e-01,5.263157894736841813e-01,6.140350877192982670e-01,7.017543859649122417e-01,6.403508771929824483e-01,5.175438596491228616e-01,7.192982456140351033e-01,6.403508771929824483e-01,6.140350877192982670e-01,3.421052631578947456e-01,3.157894736842105088e-01,7.192982456140351033e-01,7.017543859649122417e-01,5.438596491228070429e-01,5.526315789473684736e-01,2.631578947368420907e-01,2.807017543859648967e-01,3.157894736842105088e-01,5.263157894736841813e-01,5.789473684210526550e-01,5.964912280701754055e-01,5.175438596491228616e-01,6.578947368421053099e-01,3.947368421052631637e-01,6.842105263157894912e-01,5.614035087719297934e-01,3.859649122807017330e-01,4.649122807017543879e-01,3.157894736842105088e-01,4.385964912280701511e-01,3.859649122807017330e-01,5.526315789473684736e-01,7.368421052631578538e-01,4.473684210526315819e-01,7.543859649122807154e-01,5.526315789473684736e-01,4.824561403508771940e-01,5.701754385964912242e-01,2.631578947368420907e-01,6.842105263157894912e-01,6.140350877192982670e-01,5.438596491228070429e-01,5.175438596491228616e-01,4.473684210526315819e-01,2.982456140350877027e-01,6.491228070175438791e-01,6.754385964912280604e-01,5.438596491228070429e-01,5.263157894736841813e-01,5.087719298245614308e-01,6.929824561403509220e-01,3.421052631578947456e-01,4.649122807017543879e-01,6.578947368421053099e-01,2.807017543859648967e-01,6.491228070175438791e-01,5.087719298245614308e-01,5.263157894736841813e-01,4.824561403508771940e-01,4.122807017543859698e-01,5.877192982456140857e-01,5.964912280701754055e-01,6.929824561403509220e-01,5.000000000000000000e-01,4.824561403508771940e-01,4.561403508771929571e-01,4.122807017543859698e-01,4.210526315789473450e-01,6.052631578947368363e-01,6.228070175438596978e-01,3.684210526315789269e-01,4.385964912280701511e-01
1.150000000000000000e+02,4.173913043478260643e-01,3.478260869565217295e-01,4.608695652173913082e-01,2.521739130434782483e-01,3.913043478260869734e-01,5.130434782608696009e-01,5.999999999999999778e-01,5.913043478260869845e-01,4.000000000000000222e-01,3.739130434782608758e-01,3.304347826086956319e-01,6.782608695652173614e-01,4.956521739130435034e-01,6.173913043478260754e-01,5.739130434782608869e-01,4.521739130434782594e-01,3.217391304347825831e-01,4.434782608695652106e-01,6.608695652173912638e-01,4.869565217391304546e-01,5.304347826086956985e-01,5.217391304347825942e-01,5.217391304347825942e-01,5.565217391304347894e-01,5.652173913043477826e-01,5.304347826086956985e-01,5.739130434782608869e-01,3.913043478260869734e-01,5.043478260869564966e-01,5.217391304347825942e-01,6.173913043478260754e-01,7.043478260869565633e-01,6.434782608695651662e-01,5.130434782608696009e-01,7.217391304347826608e-01,6.347826086956521729e-01,6.173913043478260754e-01,3.478260869565217295e-01,3.130434782608695898e-01,7.130434782608695565e-01,7.043478260869565633e-01,5.478260869565216851e-01,5.478260869565216851e-01,2.608695652173912971e-01,2.869565217391304435e-01,3.217391304347825831e-01,5.304347826086956985e-01,5.739130434782608869e-01,5.913043478260869845e-01,5.217391304347825942e-01,6.608695652173912638e-01,4.000000000000000222e-01,6.869565217391304657e-01,5.652173913043477826e-01,3.826086956521739246e-01,4.695652173913043570e-01,3.130434782608695898e-01,4.347826086956521618e-01,3.826086956521739246e-01,5.565217391304347894e-01,7.304347826086956541e-01,4.434782608695652106e-01,7.565217391304347450e-01,5.478260869565216851e-01,4.782608695652174058e-01,5.739130434782608869e-01,2.608695652173912971e-01,6.869565217391304657e-01,6.173913043478260754e-01,5.478260869565216851e-01,5.217391304347825942e-01,4.521739130434782594e-01,2.956521739130434923e-01,6.521739130434782705e-01,6.695652173913043681e-01,5.391304347826086918e-01,5.304347826086956985e-01,5.043478260869564966e-01,6.869565217391304657e-01,3.478260869565217295e-01,4.608695652173913082e-01,6.608695652173912638e-01,2.782608695652173947e-01,6.521739130434782705e-01,5.130434782608696009e-01,5.304347826086956985e-01,4.782608695652174058e-01,4.173913043478260643e-01,5.913043478260869845e-01,5.913043478260869845e-01,6.956521739130434590e-01,5.043478260869564966e-01,4.869565217391304546e-01,4.608695652173913082e-01,4.086956521739130710e-01,4.173913043478260643e-01,5.999999999999999778e-01,6.260869565217391797e-01,3.652173913043478271e-01,4.347826086956521618e-01
1.160000000000000000e+02,4.224137931034482873e-01,3.448275862068965747e-01,4.568965517241379559e-01,2.586206896551724310e-01,3.965517241379310498e-01,5.086206896551723755e-01,5.948275862068965747e-01,5.948275862068965747e-01,4.051724137931034253e-01,3.706896551724138122e-01,3.275862068965517127e-01,6.810344827586206629e-01,4.913793103448275690e-01,6.206896551724138122e-01,5.689655172413793371e-01,4.568965517241379559e-01,3.189655172413793371e-01,4.482758620689655249e-01,6.637931034482759118e-01,4.913793103448275690e-01,5.344827586206896131e-01,5.172413793103448620e-01,5.258620689655172376e-01,5.517241379310344751e-01,5.689655172413793371e-01,5.344827586206896131e-01,5.775862068965517127e-01,3.965517241379310498e-01,5.086206896551723755e-01,5.258620689655172376e-01,6.206896551724138122e-01,6.982758620689655249e-01,6.465517241379310498e-01,5.172413793103448620e-01,7.155172413793103869e-01,6.379310344827586743e-01,6.206896551724138122e-01,3.448275862068965747e-01,3.103448275862069061e-01,7.155172413793103869e-01,6.982758620689655249e-01,5.517241379310344751e-01,5.431034482758620996e-01,2.586206896551724310e-01,2.844827586206896686e-01,3.189655172413793371e-01,5.258620689655172376e-01,5.775862068965517127e-01,5.862068965517240882e-01,5.172413793103448620e-01,6.637931034482759118e-01,3.965517241379310498e-01,6.810344827586206629e-01,5.603448275862068506e-01,3.793103448275861878e-01,4.741379310344827624e-01,3.189655172413793371e-01,4.310344827586206629e-01,3.879310344827586188e-01,5.517241379310344751e-01,7.327586206896551380e-01,4.482758620689655249e-01,7.586206896551723755e-01,5.517241379310344751e-01,4.827586206896551935e-01,5.775862068965517127e-01,2.672413793103448065e-01,6.810344827586206629e-01,6.206896551724138122e-01,5.431034482758620996e-01,5.258620689655172376e-01,4.568965517241379559e-01,2.931034482758620441e-01,6.465517241379310498e-01,6.637931034482759118e-01,5.431034482758620996e-01,5.258620689655172376e-01,5.000000000000000000e-01,6.896551724137931494e-01,3.448275862068965747e-01,4.568965517241379559e-01,6.551724137931034253e-01,2.758620689655172376e-01,6.465517241379310498e-01,5.086206896551723755e-01,5.258620689655172376e-01,4.827586206896551935e-01,4.224137931034482873e-01,5.862068965517240882e-01,5.948275862068965747e-01,6.982758620689655249e-01,5.086206896551723755e-01,4.827586206896551935e-01,4.568965517241379559e-01,4.137931034482758563e-01,4.224137931034482873e-01,6.034482758620689502e-01,6.293103448275861878e-01,3.620689655172413812e-01,4.396551724137930939e-01
1.170000000000000000e+02,4.188034188034188143e-01,3.418803418803418870e-01,4.615384615384615641e-01,2.649572649572649596e-01,3.931623931623931534e-01,5.042735042735042583e-01,5.982905982905982745e-01,5.982905982905982745e-01,4.017094017094017255e-01,3.675213675213675479e-01,3.247863247863247982e-01,6.752136752136752573e-01,4.957264957264957417e-01,6.153846153846154188e-01,5.641025641025640969e-01,4.615384615384615641e-01,3.162393162393162260e-01,4.529914529914529919e-01,6.666666666666666297e-01,4.871794871794871695e-01,5.299145299145299193e-01,5.213675213675214026e-01,5.299145299145299193e-01,5.470085470085470636e-01,5.726495726495726135e-01,5.299145299145299193e-01,5.811965811965812412e-01,4.017094017094017255e-01,5.042735042735042583e-01,5.299145299145299193e-01,6.239316239316239354e-01,7.008547008547008073e-01,6.495726495726495964e-01,5.213675213675214026e-01,7.179487179487179516e-01,6.324786324786324521e-01,6.239316239316239354e-01,3.504273504273504036e-01,3.162393162393162260e-01,7.094017094017094349e-01,7.008547008547008073e-01,5.555555555555555802e-01,5.384615384615384359e-01,2.564102564102563875e-01,2.820512820512820484e-01,3.247863247863247982e-01,5.213675213675214026e-01,5.811965811965812412e-01,5.897435897435897578e-01,5.128205128205127750e-01,6.666666666666666297e-01,4.017094017094017255e-01,6.837606837606837740e-01,5.641025641025640969e-01,3.846153846153846367e-01,4.786324786324786529e-01,3.162393162393162260e-01,4.358974358974359031e-01,3.846153846153846367e-01,5.555555555555555802e-01,7.350427350427350959e-01,4.444444444444444198e-01,7.606837606837606458e-01,5.470085470085470636e-01,4.786324786324786529e-01,5.811965811965812412e-01,2.649572649572649596e-01,6.837606837606837740e-01,6.239316239316239354e-01,5.384615384615384359e-01,5.213675213675214026e-01,4.529914529914529919e-01,2.905982905982906206e-01,6.495726495726495964e-01,6.666666666666666297e-01,5.470085470085470636e-01,5.299145299145299193e-01,5.042735042735042583e-01,6.923076923076922906e-01,3.418803418803418870e-01,4.615384615384615641e-01,6.581196581196581130e-01,2.820512820512820484e-01,6.495726495726495964e-01,5.042735042735042583e-01,5.299145299145299193e-01,4.786324786324786529e-01,4.273504273504273310e-01,5.897435897435897578e-01,5.982905982905982745e-01,6.923076923076922906e-01,5.042735042735042583e-01,4.786324786324786529e-01,4.529914529914529919e-01,4.188034188034188143e-01,4.273504273504273310e-01,5.982905982905982745e-01,6.239316239316239354e-01,3.589743589743589758e-01,4.444444444444444198e-01
1.180000000000000000e+02,4.237288135593220151e-01,3.389830508474576121e-01,4.576271186440677985e-01,2.627118644067796827e-01,3.983050847457627053e-01,5.000000000000000000e-01,5.932203389830508211e-01,6.016949152542372392e-01,3.983050847457627053e-01,3.644067796610169219e-01,3.305084745762711940e-01,6.779661016949152241e-01,5.000000000000000000e-01,6.186440677966101864e-01,5.677966101694915668e-01,4.576271186440677985e-01,3.220338983050847204e-01,4.576271186440677985e-01,6.610169491525423879e-01,4.830508474576271083e-01,5.338983050847457834e-01,5.254237288135593653e-01,5.338983050847457834e-01,5.508474576271186196e-01,5.677966101694915668e-01,5.254237288135593653e-01,5.762711864406779849e-01,3.983050847457627053e-01,5.000000000000000000e-01,5.338983050847457834e-01,6.186440677966101864e-01,6.949152542372881713e-01,6.525423728813559698e-01,5.169491525423728362e-01,7.203389830508474256e-01,6.271186440677966045e-01,6.271186440677966045e-01,3.474576271186440857e-01,3.135593220338983023e-01,7.033898305084745894e-01,7.033898305084745894e-01,5.593220338983050377e-01,5.423728813559322015e-01,2.627118644067796827e-01,2.796610169491525189e-01,3.220338983050847204e-01,5.169491525423728362e-01,5.847457627118644030e-01,5.847457627118644030e-01,5.169491525423728362e-01,6.694915254237288060e-01,4.067796610169491789e-01,6.864406779661016422e-01,5.593220338983050377e-01,3.813559322033898136e-01,4.830508474576271083e-01,3.220338983050847204e-01,4.322033898305084887e-01,3.813559322033898136e-01,5.508474576271186196e-01,7.372881355932203729e-01,4.491525423728813804e-01,7.542372881355932090e-01,5.423728813559322015e-01,4.830508474576271083e-01,5.847457627118644030e-01,2.627118644067796827e-01,6.864406779661016422e-01,6.186440677966101864e-01,5.338983050847457834e-01,5.254237288135593653e-01,4.491525423728813804e-01,2.966101694915254106e-01,6.525423728813559698e-01,6.694915254237288060e-01,5.508474576271186196e-01,5.338983050847457834e-01,5.084745762711864181e-01,6.949152542372881713e-01,3.474576271186440857e-01,4.576271186440677985e-01,6.525423728813559698e-01,2.796610169491525189e-01,6.440677966101694407e-01,5.000000000000000000e-01,5.338983050847457834e-01,4.745762711864406902e-01,4.322033898305084887e-01,5.932203389830508211e-01,5.932203389830508211e-01,6.949152542372881713e-01,5.084745762711864181e-01,4.745762711864406902e-01,4.491525423728813804e-01,4.152542372881355970e-01,4.237288135593220151e-01,6.016949152542372392e-01,6.271186440677966045e-01,3.644067796610169219e-01,4.491525423728813804e-01
1.190000000000000000e+02,4.201680672268907624e-01,3.361344537815126321e-01,4.621848739495798553e-01,2.605042016806722871e-01,4.033613445378151363e-01,4.957983193277311074e-01,5.966386554621848637e-01,6.050420168067226490e-01,4.033613445378151363e-01,3.613445378151260434e-01,3.277310924369747913e-01,6.806722689075630495e-01,5.042016806722688926e-01,6.218487394957983305e-01,5.630252100840336116e-01,4.537815126050420145e-01,3.277310924369747913e-01,4.621848739495798553e-01,6.554621848739495826e-01,4.789915966386554813e-01,5.378151260504201447e-01,5.294117647058823595e-01,5.378151260504201447e-01,5.546218487394958263e-01,5.714285714285713969e-01,5.294117647058823595e-01,5.714285714285713969e-01,3.949579831932772955e-01,4.957983193277311074e-01,5.294117647058823595e-01,6.134453781512605453e-01,6.974789915966386200e-01,6.554621848739495826e-01,5.210084033613445742e-01,7.226890756302520868e-01,6.302521008403361158e-01,6.218487394957983305e-01,3.445378151260504174e-01,3.193277310924369505e-01,7.058823529411765163e-01,6.974789915966386200e-01,5.546218487394958263e-01,5.378151260504201447e-01,2.605042016806722871e-01,2.773109243697479132e-01,3.277310924369747913e-01,5.210084033613445742e-01,5.798319327731092931e-01,5.798319327731092931e-01,5.126050420168066779e-01,6.722689075630252642e-01,4.033613445378151363e-01,6.806722689075630495e-01,5.630252100840336116e-01,3.865546218487395103e-01,4.873949579831932666e-01,3.193277310924369505e-01,4.369747899159663884e-01,3.781512605042016695e-01,5.546218487394958263e-01,7.394957983193277684e-01,4.453781512605042292e-01,7.478991596638655537e-01,5.462184873949579300e-01,4.789915966386554813e-01,5.882352941176470784e-01,2.605042016806722871e-01,6.806722689075630495e-01,6.218487394957983305e-01,5.294117647058823595e-01,5.210084033613445742e-01,4.453781512605042292e-01,3.025210084033613245e-01,6.470588235294117974e-01,6.722689075630252642e-01,5.546218487394958263e-01,5.294117647058823595e-01,5.126050420168066779e-01,6.890756302521008347e-01,3.529411764705882582e-01,4.537815126050420145e-01,6.554621848739495826e-01,2.857142857142856984e-01,6.386554621848739011e-01,5.042016806722688926e-01,5.378151260504201447e-01,4.705882352941176405e-01,4.369747899159663884e-01,5.882352941176470784e-01,5.966386554621848637e-01,6.890756302521008347e-01,5.042016806722688926e-01,4.789915966386554813e-01,4.537815126050420145e-01,4.117647058823529216e-01,4.201680672268907624e-01,5.966386554621848637e-01,6.302521008403361158e-01,3.697478991596638842e-01,4.537815126050420145e-01
1.200000000000000000e+02,4.249999999999999889e-01,3.416666666666666741e-01,4.583333333333333148e-01,2.666666666666666630e-01,4.000000000000000222e-01,5.000000000000000000e-01,5.999999999999999778e-01,6.083333333333332815e-01,4.083333333333333259e-01,3.583333333333333370e-01,3.250000000000000111e-01,6.833333333333333481e-01,5.000000000000000000e-01,6.166666666666666963e-01,5.583333333333333481e-01,4.583333333333333148e-01,3.333333333333333148e-01,4.666666666666666741e-01,6.500000000000000222e-01,4.749999999999999778e-01,5.333333333333333259e-01,5.333333333333333259e-01,5.416666666666666297e-01,5.500000000000000444e-01,5.666666666666666519e-01,5.250000000000000222e-01,5.749999999999999556e-01,3.916666666666666630e-01,4.916666666666666408e-01,5.250000000000000222e-01,6.083333333333332815e-01,6.999999999999999556e-01,6.583333333333333259e-01,5.250000000000000222e-01,7.166666666666666741e-01,6.250000000000000000e-01,6.166666666666666963e-01,3.416666666666666741e-01,3.250000000000000111e-01,7.083333333333333703e-01,6.916666666666666519e-01,5.583333333333333481e-01,5.333333333333333259e-01,2.666666666666666630e-01,2.750000000000000222e-01,3.333333333333333148e-01,5.250000000000000222e-01,5.749999999999999556e-01,5.749999999999999556e-01,5.166666666666667185e-01,6.750000000000000444e-01,4.083333333333333259e-01,6.833333333333333481e-01,5.666666666666666519e-01,3.916666666666666630e-01,4.833333333333333370e-01,3.250000000000000111e-01,4.416666666666666519e-01,3.833333333333333592e-01,5.583333333333333481e-01,7.416666666666666963e-01,4.500000000000000111e-01,7.416666666666666963e-01,5.500000000000000444e-01,4.833333333333333370e-01,5.833333333333333703e-01,2.583333333333333592e-01,6.833333333333333481e-01,6.166666666666666963e-01,5.250000000000000222e-01,5.250000000000000222e-01,4.500000000000000111e-01,3.083333333333333481e-01,6.416666666666667185e-01,6.666666666666666297e-01,5.583333333333333481e-01,5.250000000000000222e-01,5.083333333333333037e-01,6.916666666666666519e-01,3.583333333333333370e-01,4.500000000000000111e-01,6.500000000000000222e-01,2.833333333333333259e-01,6.333333333333333037e-01,5.000000000000000000e-01,5.416666666666666297e-01,4.749999999999999778e-01,4.416666666666666519e-01,5.916666666666666741e-01,5.999999999999999778e-01,6.916666666666666519e-01,5.083333333333333037e-01,4.749999999999999778e-01,4.583333333333333148e-01,4.083333333333333259e-01,4.166666666666666852e-01,5.916666666666666741e-01,6.333333333333333037e-01,3.666666666666666408e-01,4.500000000000000111e-01
1.210000000000000000e+02,4.297520661157024913e-01,3.388429752066115519e-01,4.545454545454545303e-01,2.644628099173553792e-01,3.966942148760330689e-01,5.041322314049586639e-01,5.950413223140496033e-01,6.033057851239669311e-01,4.132231404958677801e-01,3.553719008264462631e-01,3.223140495867768407e-01,6.859504132231405427e-01,4.958677685950413361e-01,6.115702479338842590e-01,5.619834710743801809e-01,4.628099173553719137e-01,3.388429752066115519e-01,4.628099173553719137e-01,6.528925619834711203e-01,4.793388429752066249e-01,5.289256198347107585e-01,5.289256198347107585e-01,5.454545454545454142e-01,5.537190082644628530e-01,5.619834710743801809e-01,5.206611570247934306e-01,5.785123966942148366e-01,3.884297520661156855e-01,4.876033057851239527e-01,5.289256198347107585e-01,6.115702479338842590e-01,7.024793388429751984e-01,6.611570247933884481e-01,5.289256198347107585e-01,7.190082644628099651e-01,6.280991735537190257e-01,6.115702479338842590e-01,3.388429752066115519e-01,3.223140495867768407e-01,7.024793388429751984e-01,6.942148760330578705e-01,5.619834710743801809e-01,5.289256198347107585e-01,2.644628099173553792e-01,2.727272727272727071e-01,3.388429752066115519e-01,5.289256198347107585e-01,5.785123966942148366e-01,5.785123966942148366e-01,5.206611570247934306e-01,6.776859504132231038e-01,4.049586776859503967e-01,6.859504132231405427e-01,5.702479338842975087e-01,3.884297520661156855e-01,4.876033057851239527e-01,3.223140495867768407e-01,4.462809917355372025e-01,3.884297520661156855e-01,5.619834710743801809e-01,7.355371900826446208e-01,4.462809917355372025e-01,7.355371900826446208e-01,5.537190082644628530e-01,4.793388429752066249e-01,5.867768595041322754e-01,2.561983471074379959e-01,6.859504132231405427e-01,6.115702479338842590e-01,5.206611570247934306e-01,5.289256198347107585e-01,4.462809917355372025e-01,3.057851239669421295e-01,6.446280991735536814e-01,6.611570247933884481e-01,5.537190082644628530e-01,5.289256198347107585e-01,5.041322314049586639e-01,6.942148760330578705e-01,3.553719008264462631e-01,4.462809917355372025e-01,6.528925619834711203e-01,2.892561983471074183e-01,6.280991735537190257e-01,4.958677685950413361e-01,5.454545454545454142e-01,4.793388429752066249e-01,4.462809917355372025e-01,5.950413223140496033e-01,5.950413223140496033e-01,6.942148760330578705e-01,5.123966942148759918e-01,4.793388429752066249e-01,4.628099173553719137e-01,4.049586776859503967e-01,4.214876033057851079e-01,5.950413223140496033e-01,6.280991735537190257e-01,3.719008264462809743e-01,4.462809917355372025e-01
1.220000000000000000e+02,4.262295081967212851e-01,3.360655737704917878e-01,4.508196721311475419e-01,2.704918032786885473e-01,3.934426229508196649e-01,5.081967213114754189e-01,5.901639344262294973e-01,6.065573770491803351e-01,4.098360655737705027e-01,3.524590163934426257e-01,3.196721311475410054e-01,6.803278688524589946e-01,5.000000000000000000e-01,6.065573770491803351e-01,5.573770491803278215e-01,4.672131147540983798e-01,3.360655737704917878e-01,4.672131147540983798e-01,6.475409836065574298e-01,4.836065573770491621e-01,5.245901639344262568e-01,5.245901639344262568e-01,5.491803278688525136e-01,5.573770491803278215e-01,5.573770491803278215e-01,5.163934426229508379e-01,5.819672131147540783e-01,3.852459016393442459e-01,4.918032786885245811e-01,5.327868852459016757e-01,6.147540983606557541e-01,7.049180327868852514e-01,6.557377049180327377e-01,5.327868852459016757e-01,7.213114754098360892e-01,6.311475409836065920e-01,6.147540983606557541e-01,3.442622950819672067e-01,3.196721311475410054e-01,7.049180327868852514e-01,6.967213114754098324e-01,5.655737704918032405e-01,5.327868852459016757e-01,2.704918032786885473e-01,2.704918032786885473e-01,3.360655737704917878e-01,5.327868852459016757e-01,5.737704918032786594e-01,5.737704918032786594e-01,5.163934426229508379e-01,6.803278688524589946e-01,4.016393442622950838e-01,6.803278688524589946e-01,5.737704918032786594e-01,3.934426229508196649e-01,4.918032786885245811e-01,3.196721311475410054e-01,4.508196721311475419e-01,3.852459016393442459e-01,5.655737704918032405e-01,7.377049180327869271e-01,4.426229508196721230e-01,7.377049180327869271e-01,5.491803278688525136e-01,4.754098360655737432e-01,5.819672131147540783e-01,2.540983606557377095e-01,6.885245901639344135e-01,6.147540983606557541e-01,5.245901639344262568e-01,5.327868852459016757e-01,4.508196721311475419e-01,3.032786885245901676e-01,6.393442622950820109e-01,6.639344262295081567e-01,5.491803278688525136e-01,5.245901639344262568e-01,5.081967213114754189e-01,6.967213114754098324e-01,3.524590163934426257e-01,4.508196721311475419e-01,6.557377049180327377e-01,2.868852459016393297e-01,6.229508196721311730e-01,5.000000000000000000e-01,5.491803278688525136e-01,4.836065573770491621e-01,4.508196721311475419e-01,5.901639344262294973e-01,5.901639344262294973e-01,6.967213114754098324e-01,5.163934426229508379e-01,4.754098360655737432e-01,4.672131147540983798e-01,4.016393442622950838e-01,4.180327868852459217e-01,5.901639344262294973e-01,6.229508196721311730e-01,3.688524590163934636e-01,4.426229508196721230e-01
1.230000000000000000e+02,4.227642276422764467e-01,3.414634146341463672e-01,4.552845528455284341e-01,2.682926829268292845e-01,3.983739837398374006e-01,5.121951219512195230e-01,5.934959349593496025e-01,6.097560975609755962e-01,4.146341463414633943e-01,3.495934959349593640e-01,3.170731707317073211e-01,6.829268292682927344e-01,5.040650406504064707e-01,6.016260162601626549e-01,5.528455284552845628e-01,4.634146341463414864e-01,3.414634146341463672e-01,4.715447154471544833e-01,6.422764227642276946e-01,4.796747967479674801e-01,5.284552845528455167e-01,5.203252032520325754e-01,5.447154471544715104e-01,5.609756097560976151e-01,5.528455284552845628e-01,5.121951219512195230e-01,5.772357723577236088e-01,3.821138211382114069e-01,4.878048780487804770e-01,5.284552845528455167e-01,6.178861788617886486e-01,6.991869918699187281e-01,6.504065040650406360e-01,5.284552845528455167e-01,7.154471544715447218e-01,6.341463414634146423e-01,6.097560975609755962e-01,3.495934959349593640e-01,3.170731707317073211e-01,7.073170731707316694e-01,6.991869918699187281e-01,5.691056910569105565e-01,5.365853658536585691e-01,2.764227642276422814e-01,2.764227642276422814e-01,3.333333333333333148e-01,5.365853658536585691e-01,5.772357723577236088e-01,5.772357723577236088e-01,5.121951219512195230e-01,6.829268292682927344e-01,4.065040650406503975e-01,6.747967479674796820e-01,5.772357723577236088e-01,3.983739837398374006e-01,4.959349593495934738e-01,3.170731707317073211e-01,4.471544715447154372e-01,3.902439024390244038e-01,5.691056910569105565e-01,7.398373983739837678e-01,4.390243902439024404e-01,7.398373983739837678e-01,5.528455284552845628e-01,4.796747967479674801e-01,5.772357723577236088e-01,2.520325203252032353e-01,6.910569105691056757e-01,6.178861788617886486e-01,5.203252032520325754e-01,5.284552845528455167e-01,4.471544715447154372e-01,3.089430894308943243e-01,6.422764227642276946e-01,6.666666666666666297e-01,5.528455284552845628e-01,5.284552845528455167e-01,5.121951219512195230e-01,6.991869918699187281e-01,3.495934959349593640e-01,4.471544715447154372e-01,6.504065040650406360e-01,2.845528455284552782e-01,6.260162601626015899e-01,5.040650406504064707e-01,5.447154471544715104e-01,4.878048780487804770e-01,4.552845528455284341e-01,5.934959349593496025e-01,5.853658536585365502e-01,6.991869918699187281e-01,5.203252032520325754e-01,4.715447154471544833e-01,4.715447154471544833e-01,3.983739837398374006e-01,4.227642276422764467e-01,5.934959349593496025e-01,6.178861788617886486e-01,3.658536585365853577e-01,4.390243902439024404e-01
1.240000000000000000e+02,4.193548387096774355e-01,3.467741935483871218e-01,4.596774193548386900e-01,2.741935483870967527e-01,4.032258064516128782e-01,5.161290322580645018e-01,5.967741935483871218e-01,6.129032258064516236e-01,4.112903225806451846e-01,3.467741935483871218e-01,3.225806451612903136e-01,6.854838709677418818e-01,5.080645161290322509e-01,6.048387096774193727e-01,5.483870967741935054e-01,4.596774193548386900e-01,3.467741935483871218e-01,4.677419354838709409e-01,6.370967741935483764e-01,4.758064516129032473e-01,5.322580645161290036e-01,5.241935483870967527e-01,5.483870967741935054e-01,5.645161290322581182e-01,5.483870967741935054e-01,5.161290322580645018e-01,5.725806451612903691e-01,3.790322580645161255e-01,4.919354838709677491e-01,5.241935483870967527e-01,6.209677419354838745e-01,6.935483870967742437e-01,6.532258064516128782e-01,5.241935483870967527e-01,7.096774193548387455e-01,6.370967741935483764e-01,6.048387096774193727e-01,3.548387096774193727e-01,3.145161290322580627e-01,7.096774193548387455e-01,7.016129032258064946e-01,5.645161290322581182e-01,5.322580645161290036e-01,2.741935483870967527e-01,2.741935483870967527e-01,3.306451612903225645e-01,5.403225806451612545e-01,5.806451612903226200e-01,5.806451612903226200e-01,5.161290322580645018e-01,6.854838709677418818e-01,4.032258064516128782e-01,6.693548387096773800e-01,5.725806451612903691e-01,3.951612903225806273e-01,4.919354838709677491e-01,3.145161290322580627e-01,4.435483870967741882e-01,3.951612903225806273e-01,5.725806451612903691e-01,7.419354838709677491e-01,4.354838709677419373e-01,7.419354838709677491e-01,5.483870967741935054e-01,4.838709677419354982e-01,5.725806451612903691e-01,2.500000000000000000e-01,6.935483870967742437e-01,6.209677419354838745e-01,5.161290322580645018e-01,5.322580645161290036e-01,4.435483870967741882e-01,3.145161290322580627e-01,6.451612903225806273e-01,6.612903225806451291e-01,5.483870967741935054e-01,5.322580645161290036e-01,5.080645161290322509e-01,7.016129032258064946e-01,3.467741935483871218e-01,4.435483870967741882e-01,6.451612903225806273e-01,2.822580645161290591e-01,6.209677419354838745e-01,5.000000000000000000e-01,5.403225806451612545e-01,4.919354838709677491e-01,4.596774193548386900e-01,5.967741935483871218e-01,5.806451612903226200e-01,6.935483870967742437e-01,5.241935483870967527e-01,4.758064516129032473e-01,4.758064516129032473e-01,3.951612903225806273e-01,4.193548387096774355e-01,5.967741935483871218e-01,6.209677419354838745e-01,3.709677419354838745e-01,4.435483870967741882e-01
1.250000000000000000e+02,4.159999999999999809e-01,3.439999999999999725e-01,4.640000000000000235e-01,2.720000000000000195e-01,4.000000000000000222e-01,5.120000000000000107e-01,5.919999999999999707e-01,6.079999999999999849e-01,4.079999999999999738e-01,3.519999999999999796e-01,3.280000000000000138e-01,6.879999999999999449e-01,5.040000000000000036e-01,5.999999999999999778e-01,5.520000000000000462e-01,4.560000000000000164e-01,3.439999999999999725e-01,4.719999999999999751e-01,6.400000000000000133e-01,4.719999999999999751e-01,5.360000000000000320e-01,5.200000000000000178e-01,5.440000000000000391e-01,5.679999999999999494e-01,5.440000000000000391e-01,5.200000000000000178e-01,5.679999999999999494e-01,3.840000000000000080e-01,4.879999999999999893e-01,5.280000000000000249e-01,6.239999999999999991e-01,6.959999999999999520e-01,6.560000000000000275e-01,5.200000000000000178e-01,7.039999999999999591e-01,6.320000000000000062e-01,6.079999999999999849e-01,3.519999999999999796e-01,3.200000000000000067e-01,7.119999999999999662e-01,7.039999999999999591e-01,5.679999999999999494e-01,5.280000000000000249e-01,2.720000000000000195e-01,2.720000000000000195e-01,3.280000000000000138e-01,5.360000000000000320e-01,5.839999999999999636e-01,5.839999999999999636e-01,5.200000000000000178e-01,6.879999999999999449e-01,4.000000000000000222e-01,6.640000000000000346e-01,5.679999999999999494e-01,3.920000000000000151e-01,4.959999999999999964e-01,3.200000000000000067e-01,4.480000000000000093e-01,4.000000000000000222e-01,5.759999999999999565e-01,7.359999999999999876e-01,4.400000000000000022e-01,7.359999999999999876e-01,5.520000000000000462e-01,4.879999999999999893e-01,5.679999999999999494e-01,2.479999999999999982e-01,6.879999999999999449e-01,6.159999999999999920e-01,5.200000000000000178e-01,5.360000000000000320e-01,4.480000000000000093e-01,3.200000000000000067e-01,6.480000000000000204e-01,6.640000000000000346e-01,5.440000000000000391e-01,5.280000000000000249e-01,5.040000000000000036e-01,7.039999999999999591e-01,3.519999999999999796e-01,4.480000000000000093e-01,6.480000000000000204e-01,2.879999999999999782e-01,6.159999999999999920e-01,4.959999999999999964e-01,5.360000000000000320e-01,4.959999999999999964e-01,4.560000000000000164e-01,5.999999999999999778e-01,5.839999999999999636e-01,6.959999999999999520e-01,5.200000000000000178e-01,4.719999999999999751e-01,4.799999999999999822e-01,3.920000000000000151e-01,4.159999999999999809e-01,5.999999999999999778e-01,6.239999999999999991e-01,3.679999999999999938e-01,4.400000000000000022e-01
1.260000000000000000e+02,4.206349206349206393e-01,3.412698412698412787e-01,4.682539682539682557e-01,2.698412698412698263e-01,3.968253968253968034e-01,5.158730158730159276e-01,5.952380952380952328e-01,6.111111111111111605e-01,4.047619047619047672e-01,3.571428571428571508e-01,3.253968253968254065e-01,6.904761904761904656e-01,5.079365079365079083e-01,6.031746031746031411e-01,5.555555555555555802e-01,4.603174603174602919e-01,3.412698412698412787e-01,4.761904761904761640e-01,6.428571428571429047e-01,4.682539682539682557e-01,5.317460317460317443e-01,5.158730158730159276e-01,5.396825396825396526e-01,5.634920634920634885e-01,5.476190476190476719e-01,5.238095238095238360e-01,5.714285714285713969e-01,3.888888888888888951e-01,4.841269841269841279e-01,5.238095238095238360e-01,6.190476190476190688e-01,6.984126984126983739e-01,6.507936507936508130e-01,5.238095238095238360e-01,7.063492063492063933e-01,6.349206349206348854e-01,6.111111111111111605e-01,3.571428571428571508e-01,3.174603174603174427e-01,7.142857142857143016e-01,7.063492063492063933e-01,5.634920634920634885e-01,5.317460317460317443e-01,2.698412698412698263e-01,2.698412698412698263e-01,3.333333333333333148e-01,5.317460317460317443e-01,5.873015873015873245e-01,5.793650793650794162e-01,5.238095238095238360e-01,6.825396825396825573e-01,3.968253968253968034e-01,6.666666666666666297e-01,5.714285714285713969e-01,3.968253968253968034e-01,5.000000000000000000e-01,3.174603174603174427e-01,4.523809523809523836e-01,4.047619047619047672e-01,5.793650793650794162e-01,7.301587301587301182e-01,4.365079365079365115e-01,7.301587301587301182e-01,5.555555555555555802e-01,4.841269841269841279e-01,5.714285714285713969e-01,2.460317460317460181e-01,6.825396825396825573e-01,6.111111111111111605e-01,5.158730158730159276e-01,5.396825396825396526e-01,4.444444444444444198e-01,3.174603174603174427e-01,6.428571428571429047e-01,6.666666666666666297e-01,5.396825396825396526e-01,5.317460317460317443e-01,5.000000000000000000e-01,7.063492063492063933e-01,3.492063492063491870e-01,4.444444444444444198e-01,6.507936507936508130e-01,2.857142857142856984e-01,6.190476190476190688e-01,4.920634920634920362e-01,5.396825396825396526e-01,5.000000000000000000e-01,4.603174603174602919e-01,5.952380952380952328e-01,5.793650793650794162e-01,6.984126984126983739e-01,5.238095238095238360e-01,4.761904761904761640e-01,4.841269841269841279e-01,3.888888888888888951e-01,4.206349206349206393e-01,6.031746031746031411e-01,6.190476190476190688e-01,3.650793650793650591e-01,4.365079365079365115e-01
1.270000000000000000e+02,4.251968503937008093e-01,3.385826771653543399e-01,4.645669291338582751e-01,2.677165354330708902e-01,4.015748031496063075e-01,5.196850393700787052e-01,5.905511811023621549e-01,6.141732283464567121e-01,4.094488188976377896e-01,3.543307086614173040e-01,3.307086614173228578e-01,6.929133858267716439e-01,5.118110236220472231e-01,6.062992125984252301e-01,5.511811023622047445e-01,4.645669291338582751e-01,3.385826771653543399e-01,4.724409448818897572e-01,6.456692913385826404e-01,4.724409448818897572e-01,5.275590551181101873e-01,5.118110236220472231e-01,5.354330708661417804e-01,5.669291338582677087e-01,5.511811023622047445e-01,5.196850393700787052e-01,5.669291338582677087e-01,3.937007874015748254e-01,4.881889763779527769e-01,5.275590551181101873e-01,6.141732283464567121e-01,6.929133858267716439e-01,6.456692913385826404e-01,5.275590551181101873e-01,7.086614173228346081e-01,6.377952755905511584e-01,6.062992125984252301e-01,3.543307086614173040e-01,3.149606299212598381e-01,7.165354330708660902e-01,7.086614173228346081e-01,5.590551181102362266e-01,5.354330708661417804e-01,2.677165354330708902e-01,2.677165354330708902e-01,3.307086614173228578e-01,5.354330708661417804e-01,5.905511811023621549e-01,5.826771653543306728e-01,5.275590551181101873e-01,6.850393700787401619e-01,4.015748031496063075e-01,6.614173228346457156e-01,5.669291338582677087e-01,4.015748031496063075e-01,5.039370078740157410e-01,3.149606299212598381e-01,4.566929133858267931e-01,4.094488188976377896e-01,5.826771653543306728e-01,7.322834645669291653e-01,4.409448818897637734e-01,7.244094488188976833e-01,5.590551181102362266e-01,4.803149606299212393e-01,5.748031496062991907e-01,2.519685039370078705e-01,6.850393700787401619e-01,6.062992125984252301e-01,5.196850393700787052e-01,5.354330708661417804e-01,4.488188976377952555e-01,3.228346456692913202e-01,6.377952755905511584e-01,6.614173228346457156e-01,5.433070866141732624e-01,5.275590551181101873e-01,5.039370078740157410e-01,7.086614173228346081e-01,3.464566929133858220e-01,4.488188976377952555e-01,6.535433070866141225e-01,2.834645669291338543e-01,6.141732283464567121e-01,4.881889763779527769e-01,5.354330708661417804e-01,5.039370078740157410e-01,4.566929133858267931e-01,5.984251968503937480e-01,5.826771653543306728e-01,7.007874015748031260e-01,5.275590551181101873e-01,4.803149606299212393e-01,4.803149606299212393e-01,3.937007874015748254e-01,4.251968503937008093e-01,5.984251968503937480e-01,6.220472440944881942e-01,3.700787401574803237e-01,4.330708661417322913e-01
1.280000000000000000e+02,4.218750000000000000e-01,3.359375000000000000e-01,4.609375000000000000e-01,2.734375000000000000e-01,4.062500000000000000e-01,5.234375000000000000e-01,5.859375000000000000e-01,6.171875000000000000e-01,4.062500000000000000e-01,3.593750000000000000e-01,3.281250000000000000e-01,6.953125000000000000e-01,5.156250000000000000e-01,6.093750000000000000e-01,5.546875000000000000e-01,4.609375000000000000e-01,3.359375000000000000e-01,4.765625000000000000e-01,6.406250000000000000e-01,4.765625000000000000e-01,5.312500000000000000e-01,5.078125000000000000e-01,5.312500000000000000e-01,5.703125000000000000e-01,5.546875000000000000e-01,5.156250000000000000e-01,5.625000000000000000e-01,3.984375000000000000e-01,4.843750000000000000e-01,5.312500000000000000e-01,6.171875000000000000e-01,6.875000000000000000e-01,6.484375000000000000e-01,5.312500000000000000e-01,7.031250000000000000e-01,6.328125000000000000e-01,6.093750000000000000e-01,3.593750000000000000e-01,3.125000000000000000e-01,7.187500000000000000e-01,7.109375000000000000e-01,5.625000000000000000e-01,5.390625000000000000e-01,2.656250000000000000e-01,2.656250000000000000e-01,3.281250000000000000e-01,5.312500000000000000e-01,5.937500000000000000e-01,5.781250000000000000e-01,5.234375000000000000e-01,6.796875000000000000e-01,4.062500000000000000e-01,6.640625000000000000e-01,5.703125000000000000e-01,4.062500000000000000e-01,5.078125000000000000e-01,3.125000000000000000e-01,4.609375000000000000e-01,4.140625000000000000e-01,5.859375000000000000e-01,7.343750000000000000e-01,4.375000000000000000e-01,7.187500000000000000e-01,5.625000000000000000e-01,4.843750000000000000e-01,5.703125000000000000e-01,2.500000000000000000e-01,6.875000000000000000e-01,6.015625000000000000e-01,5.156250000000000000e-01,5.312500000000000000e-01,4.453125000000000000e-01,3.203125000000000000e-01,6.328125000000000000e-01,6.640625000000000000e-01,5.468750000000000000e-01,5.312500000000000000e-01,5.078125000000000000e-01,7.109375000000000000e-01,3.437500000000000000e-01,4.453125000000000000e-01,6.484375000000000000e-01,2.812500000000000000e-01,6.093750000000000000e-01,4.843750000000000000e-01,5.390625000000000000e-01,5.078125000000000000e-01,4.609375000000000000e-01,6.015625000000000000e-01,5.781250000000000000e-01,7.031250000000000000e-01,5.312500000000000000e-01,4.765625000000000000e-01,4.843750000000000000e-01,3.984375000000000000e-01,4.296875000000000000e-01,5.937500000000000000e-01,6.250000000000000000e-01,3.671875000000000000e-01,4.296875000000000000e-01
1.290000000000000000e+02,4.186046511627907196e-01,3.333333333333333148e-01,4.573643410852712976e-01,2.790697674418604612e-01,4.031007751937984440e-01,5.193798449612403445e-01,5.813953488372093359e-01,6.201550387596899139e-01,4.031007751937984440e-01,3.565891472868217282e-01,3.333333333333333148e-01,6.899224806201550431e-01,5.193798449612403445e-01,6.124031007751937761e-01,5.503875968992247847e-01,4.573643410852712976e-01,3.410852713178294526e-01,4.806201550387597110e-01,6.434108527131783273e-01,4.728682170542635732e-01,5.348837209302325091e-01,5.038759689922480689e-01,5.348837209302325091e-01,5.658914728682170603e-01,5.503875968992247847e-01,5.116279069767442067e-01,5.658914728682170603e-01,3.953488372093023062e-01,4.883720930232557933e-01,5.271317829457364823e-01,6.124031007751937761e-01,6.899224806201550431e-01,6.511627906976744651e-01,5.348837209302325091e-01,7.054263565891473187e-01,6.279069767441860517e-01,6.124031007751937761e-01,3.643410852713178105e-01,3.100775193798449569e-01,7.209302325581394832e-01,7.131782945736434565e-01,5.658914728682170603e-01,5.426356589147286469e-01,2.635658914728682412e-01,2.635658914728682412e-01,3.255813953488372325e-01,5.271317829457364823e-01,5.891472868217054737e-01,5.736434108527131981e-01,5.193798449612403445e-01,6.744186046511627675e-01,4.108527131782945818e-01,6.589147286821704919e-01,5.658914728682170603e-01,4.031007751937984440e-01,5.116279069767442067e-01,3.100775193798449569e-01,4.573643410852712976e-01,4.186046511627907196e-01,5.813953488372093359e-01,7.364341085271317588e-01,4.418604651162790775e-01,7.209302325581394832e-01,5.581395348837209225e-01,4.883720930232557933e-01,5.658914728682170603e-01,2.480620155038759655e-01,6.899224806201550431e-01,6.046511627906976383e-01,5.116279069767442067e-01,5.271317829457364823e-01,4.418604651162790775e-01,3.178294573643410947e-01,6.279069767441860517e-01,6.666666666666666297e-01,5.503875968992247847e-01,5.271317829457364823e-01,5.038759689922480689e-01,7.054263565891473187e-01,3.410852713178294526e-01,4.496124031007752153e-01,6.511627906976744651e-01,2.790697674418604612e-01,6.046511627906976383e-01,4.883720930232557933e-01,5.348837209302325091e-01,5.038759689922480689e-01,4.651162790697674354e-01,5.968992248062015005e-01,5.813953488372093359e-01,6.976744186046511809e-01,5.348837209302325091e-01,4.728682170542635732e-01,4.883720930232557933e-01,4.031007751937984440e-01,4.263565891472868019e-01,5.891472868217054737e-01,6.279069767441860517e-01,3.643410852713178105e-01,4.263565891472868019e-01
1.300000000000000000e+02,4.153846153846154077e-01,3.384615384615384803e-01,4.538461538461538436e-01,2.769230769230769384e-01,4.000000000000000222e-01,5.230769230769231060e-01,5.846153846153846478e-01,6.153846153846154188e-01,4.000000000000000222e-01,3.538461538461538658e-01,3.384615384615384803e-01,6.923076923076922906e-01,5.230769230769231060e-01,6.153846153846154188e-01,5.461538461538461009e-01,4.538461538461538436e-01,3.384615384615384803e-01,4.846153846153846145e-01,6.461538461538461897e-01,4.692307692307692291e-01,5.307692307692307709e-01,5.000000000000000000e-01,5.384615384615384359e-01,5.692307692307692069e-01,5.538461538461538769e-01,5.153846153846153300e-01,5.692307692307692069e-01,4.000000000000000222e-01,4.923076923076923350e-01,5.230769230769231060e-01,6.153846153846154188e-01,6.923076923076922906e-01,6.538461538461538547e-01,5.384615384615384359e-01,7.076923076923077316e-01,6.307692307692307487e-01,6.153846153846154188e-01,3.615384615384615308e-01,3.076923076923077094e-01,7.153846153846153966e-01,7.076923076923077316e-01,5.692307692307692069e-01,5.461538461538461009e-01,2.615384615384615530e-01,2.615384615384615530e-01,3.230769230769230949e-01,5.307692307692307709e-01,5.846153846153846478e-01,5.769230769230768718e-01,5.153846153846153300e-01,6.692307692307691847e-01,4.153846153846154077e-01,6.615384615384615197e-01,5.615384615384615419e-01,4.000000000000000222e-01,5.153846153846153300e-01,3.076923076923077094e-01,4.538461538461538436e-01,4.153846153846154077e-01,5.769230769230768718e-01,7.384615384615385025e-01,4.461538461538461786e-01,7.230769230769230616e-01,5.538461538461538769e-01,4.923076923076923350e-01,5.615384615384615419e-01,2.461538461538461675e-01,6.923076923076922906e-01,5.999999999999999778e-01,5.153846153846153300e-01,5.307692307692307709e-01,4.384615384615384581e-01,3.153846153846153744e-01,6.307692307692307487e-01,6.692307692307691847e-01,5.538461538461538769e-01,5.307692307692307709e-01,5.000000000000000000e-01,6.999999999999999556e-01,3.384615384615384803e-01,4.461538461538461786e-01,6.461538461538461897e-01,2.769230769230769384e-01,6.076923076923076428e-01,4.923076923076923350e-01,5.384615384615384359e-01,5.076923076923076650e-01,4.615384615384615641e-01,5.923076923076923128e-01,5.846153846153846478e-01,6.999999999999999556e-01,5.307692307692307709e-01,4.769230769230769496e-01,4.846153846153846145e-01,4.000000000000000222e-01,4.230769230769230727e-01,5.846153846153846478e-01,6.230769230769230838e-01,3.692307692307692513e-01,4.230769230769230727e-01
1.310000000000000000e+02,4.122137404580152875e-01,3.358778625954198516e-01,4.503816793893129500e-01,2.748091603053435250e-01,3.969465648854961781e-01,5.190839694656488312e-01,5.801526717557251578e-01,6.183206106870229313e-01,3.969465648854961781e-01,3.511450381679389054e-01,3.358778625954198516e-01,6.946564885496183672e-01,5.267175572519083859e-01,6.106870229007633766e-01,5.496183206106870500e-01,4.580152671755725047e-01,3.358778625954198516e-01,4.885496183206106680e-01,6.412213740458014843e-01,4.656488549618320594e-01,5.267175572519083859e-01,5.038167938931297218e-01,5.343511450381679406e-01,5.648854961832061594e-01,5.496183206106870500e-01,5.190839694656488312e-01,5.648854961832061594e-01,3.969465648854961781e-01,4.961832061068702227e-01,5.267175572519083859e-01,6.183206106870229313e-01,6.946564885496183672e-01,6.564885496183205937e-01,5.343511450381679406e-01,7.099236641221373656e-01,6.259541984732824860e-01,6.106870229007633766e-01,3.664122137404580148e-01,3.129770992366412430e-01,7.099236641221373656e-01,7.022900763358778109e-01,5.725190839694656031e-01,5.496183206106870500e-01,2.671755725190839703e-01,2.595419847328244156e-01,3.206106870229007422e-01,5.267175572519083859e-01,5.877862595419847125e-01,5.725190839694656031e-01,5.190839694656488312e-01,6.717557251908397031e-01,4.122137404580152875e-01,6.641221374045801484e-01,5.572519083969466047e-01,3.969465648854961781e-01,5.114503816793892765e-01,3.129770992366412430e-01,4.580152671755725047e-01,4.198473282442747867e-01,5.801526717557251578e-01,7.404580152671755844e-01,4.503816793893129500e-01,7.251908396946564750e-01,5.572519083969466047e-01,4.885496183206106680e-01,5.572519083969466047e-01,2.442748091603053340e-01,6.946564885496183672e-01,5.954198473282442672e-01,5.114503816793892765e-01,5.267175572519083859e-01,4.351145038167938961e-01,3.129770992366412430e-01,6.335877862595419296e-01,6.717557251908397031e-01,5.496183206106870500e-01,5.267175572519083859e-01,4.961832061068702227e-01,7.022900763358778109e-01,3.358778625954198516e-01,4.503816793893129500e-01,6.412213740458014843e-01,2.748091603053435250e-01,6.106870229007633766e-01,4.885496183206106680e-01,5.419847328244274953e-01,5.114503816793892765e-01,4.580152671755725047e-01,5.954198473282442672e-01,5.877862595419847125e-01,7.022900763358778109e-01,5.343511450381679406e-01,4.809160305343511688e-01,4.809160305343511688e-01,4.045801526717557328e-01,4.198473282442747867e-01,5.801526717557251578e-01,6.183206106870229313e-01,3.740458015267175695e-01,4.274809160305343414e-01
1.320000000000000000e+02,4.090909090909091161e-01,3.333333333333333148e-01,4.469696969696969613e-01,2.803030303030302761e-01,3.939393939393939226e-01,5.227272727272727071e-01,5.833333333333333703e-01,6.212121212121212155e-01,4.015151515151514916e-01,3.484848484848485084e-01,3.409090909090908839e-01,6.969696969696970168e-01,5.227272727272727071e-01,6.060606060606060774e-01,5.530303030303029832e-01,4.621212121212120993e-01,3.333333333333333148e-01,4.848484848484848619e-01,6.363636363636363535e-01,4.696969696969697239e-01,5.303030303030302761e-01,5.000000000000000000e-01,5.378787878787878451e-01,5.606060606060605522e-01,5.530303030303029832e-01,5.151515151515151381e-01,5.606060606060605522e-01,4.015151515151514916e-01,4.924242424242424310e-01,5.227272727272727071e-01,6.212121212121212155e-01,6.969696969696970168e-01,6.590909090909090606e-01,5.303030303030302761e-01,7.045454545454545858e-01,6.287878787878787845e-01,6.136363636363636465e-01,3.636363636363636465e-01,3.106060606060606077e-01,7.121212121212121549e-01,7.045454545454545858e-01,5.681818181818182323e-01,5.454545454545454142e-01,2.651515151515151381e-01,2.575757575757575690e-01,3.257575757575757458e-01,5.303030303030302761e-01,5.909090909090909394e-01,5.757575757575758013e-01,5.151515151515151381e-01,6.742424242424241987e-01,4.166666666666666852e-01,6.666666666666666297e-01,5.606060606060605522e-01,3.939393939393939226e-01,5.151515151515151381e-01,3.181818181818181768e-01,4.621212121212120993e-01,4.242424242424242542e-01,5.833333333333333703e-01,7.348484848484848619e-01,4.545454545454545303e-01,7.272727272727272929e-01,5.530303030303029832e-01,4.848484848484848619e-01,5.606060606060605522e-01,2.424242424242424310e-01,6.893939393939394478e-01,5.909090909090909394e-01,5.075757575757575690e-01,5.227272727272727071e-01,4.393939393939393923e-01,3.181818181818181768e-01,6.363636363636363535e-01,6.742424242424241987e-01,5.454545454545454142e-01,5.227272727272727071e-01,4.924242424242424310e-01,7.045454545454545858e-01,3.333333333333333148e-01,4.545454545454545303e-01,6.363636363636363535e-01,2.727272727272727071e-01,6.136363636363636465e-01,4.924242424242424310e-01,5.378787878787878451e-01,5.151515151515151381e-01,4.621212121212120993e-01,5.909090909090909394e-01,5.909090909090909394e-01,6.969696969696970168e-01,5.378787878787878451e-01,4.772727272727272929e-01,4.772727272727272929e-01,4.015151515151514916e-01,4.166666666666666852e-01,5.757575757575758013e-01,6.212121212121212155e-01,3.787878787878787845e-01,4.242424242424242542e-01
1.330000000000000000e+02,4.060150375939849399e-01,3.308270676691729140e-01,4.436090225563909528e-01,2.781954887218044958e-01,3.984962406015037373e-01,5.263157894736841813e-01,5.864661654135338020e-01,6.165413533834586124e-01,4.060150375939849399e-01,3.533834586466165217e-01,3.383458646616541166e-01,6.917293233082706383e-01,5.187969924812030342e-01,6.090225563909774653e-01,5.563909774436089917e-01,4.661654135338345606e-01,3.308270676691729140e-01,4.812030075187969658e-01,6.315789473684210176e-01,4.736842105263157632e-01,5.263157894736841813e-01,5.037593984962406291e-01,5.338345864661654394e-01,5.639097744360902498e-01,5.488721804511278446e-01,5.187969924812030342e-01,5.639097744360902498e-01,3.984962406015037373e-01,4.887218045112781684e-01,5.263157894736841813e-01,6.240601503759398705e-01,6.992481203007518964e-01,6.616541353383458279e-01,5.263157894736841813e-01,7.067669172932330435e-01,6.315789473684210176e-01,6.090225563909774653e-01,3.609022556390977243e-01,3.157894736842105088e-01,7.142857142857143016e-01,7.067669172932330435e-01,5.639097744360902498e-01,5.488721804511278446e-01,2.706766917293232932e-01,2.631578947368420907e-01,3.233082706766917114e-01,5.263157894736841813e-01,5.939849624060150601e-01,5.789473684210526550e-01,5.187969924812030342e-01,6.766917293233082331e-01,4.210526315789473450e-01,6.691729323308270860e-01,5.639097744360902498e-01,3.909774436090225347e-01,5.112781954887217761e-01,3.157894736842105088e-01,4.586466165413533580e-01,4.210526315789473450e-01,5.789473684210526550e-01,7.368421052631578538e-01,4.586466165413533580e-01,7.293233082706767068e-01,5.488721804511278446e-01,4.812030075187969658e-01,5.639097744360902498e-01,2.406015037593984829e-01,6.917293233082706383e-01,5.939849624060150601e-01,5.112781954887217761e-01,5.187969924812030342e-01,4.360902255639097502e-01,3.233082706766917114e-01,6.390977443609022757e-01,6.766917293233082331e-01,5.488721804511278446e-01,5.187969924812030342e-01,4.887218045112781684e-01,7.067669172932330435e-01,3.308270676691729140e-01,4.586466165413533580e-01,6.390977443609022757e-01,2.706766917293232932e-01,6.165413533834586124e-01,4.962406015037593709e-01,5.338345864661654394e-01,5.112781954887217761e-01,4.661654135338345606e-01,5.939849624060150601e-01,5.864661654135338020e-01,6.917293233082706383e-01,5.338345864661654394e-01,4.736842105263157632e-01,4.736842105263157632e-01,4.060150375939849399e-01,4.135338345864661425e-01,5.789473684210526550e-01,6.240601503759398705e-01,3.759398496240601295e-01,4.285714285714285476e-01
1.340000000000000000e+02,4.104477611940298698e-01,3.283582089552238847e-01,4.402985074626865614e-01,2.835820895522387919e-01,3.955223880597014685e-01,5.223880597014924909e-01,5.895522388059701857e-01,6.194029850746268773e-01,4.104477611940298698e-01,3.582089552238805763e-01,3.358208955223880854e-01,6.865671641791044610e-01,5.149253731343284013e-01,6.119402985074626766e-01,5.597014925373133831e-01,4.626865671641791078e-01,3.283582089552238847e-01,4.850746268656716542e-01,6.343283582089552786e-01,4.701492537313433084e-01,5.223880597014924909e-01,5.000000000000000000e-01,5.298507462686566916e-01,5.597014925373133831e-01,5.522388059701492935e-01,5.223880597014924909e-01,5.597014925373133831e-01,4.029850746268656692e-01,4.850746268656716542e-01,5.223880597014924909e-01,6.268656716417910779e-01,7.014925373134328623e-01,6.567164179104477695e-01,5.298507462686566916e-01,7.089552238805970630e-01,6.343283582089552786e-01,6.044776119402984760e-01,3.582089552238805763e-01,3.134328358208955390e-01,7.089552238805970630e-01,7.089552238805970630e-01,5.671641791044775838e-01,5.447761194029850929e-01,2.686567164179104461e-01,2.611940298507462455e-01,3.208955223880596841e-01,5.223880597014924909e-01,5.970149253731342753e-01,5.746268656716417844e-01,5.149253731343284013e-01,6.716417910447761708e-01,4.179104477611940149e-01,6.716417910447761708e-01,5.671641791044775838e-01,3.955223880597014685e-01,5.149253731343284013e-01,3.134328358208955390e-01,4.626865671641791078e-01,4.253731343283582156e-01,5.820895522388059851e-01,7.388059701492537545e-01,4.552238805970149071e-01,7.313432835820895539e-01,5.522388059701492935e-01,4.850746268656716542e-01,5.671641791044775838e-01,2.462686567164178997e-01,6.940298507462686617e-01,5.895522388059701857e-01,5.074626865671642006e-01,5.149253731343284013e-01,4.328358208955223607e-01,3.283582089552238847e-01,6.343283582089552786e-01,6.791044776119402604e-01,5.522388059701492935e-01,5.223880597014924909e-01,4.850746268656716542e-01,7.089552238805970630e-01,3.358208955223880854e-01,4.626865671641791078e-01,6.417910447761193682e-01,2.686567164179104461e-01,6.194029850746268773e-01,4.925373134328357994e-01,5.373134328358208922e-01,5.074626865671642006e-01,4.626865671641791078e-01,5.895522388059701857e-01,5.820895522388059851e-01,6.940298507462686617e-01,5.298507462686566916e-01,4.776119402985074536e-01,4.701492537313433084e-01,4.029850746268656692e-01,4.179104477611940149e-01,5.820895522388059851e-01,6.268656716417910779e-01,3.731343283582089776e-01,4.253731343283582156e-01
1.350000000000000000e+02,4.074074074074073848e-01,3.333333333333333148e-01,4.444444444444444198e-01,2.814814814814814992e-01,4.000000000000000222e-01,5.185185185185184897e-01,5.925925925925925597e-01,6.222222222222222321e-01,4.074074074074073848e-01,3.629629629629629872e-01,3.407407407407407329e-01,6.814814814814814659e-01,5.111111111111110716e-01,6.074074074074073959e-01,5.555555555555555802e-01,4.666666666666666741e-01,3.259259259259259522e-01,4.814814814814814548e-01,6.296296296296296502e-01,4.666666666666666741e-01,5.185185185185184897e-01,5.037037037037036535e-01,5.259259259259259078e-01,5.629629629629629983e-01,5.481481481481481621e-01,5.185185185185184897e-01,5.629629629629629983e-01,4.000000000000000222e-01,4.888888888888888729e-01,5.259259259259259078e-01,6.296296296296296502e-01,7.037037037037037202e-01,6.592592592592592116e-01,5.259259259259259078e-01,7.111111111111111382e-01,6.370370370370370683e-01,5.999999999999999778e-01,3.555555555555555691e-01,3.111111111111111160e-01,7.111111111111111382e-01,7.111111111111111382e-01,5.703703703703704164e-01,5.481481481481481621e-01,2.740740740740740811e-01,2.592592592592592449e-01,3.185185185185185341e-01,5.185185185185184897e-01,5.999999999999999778e-01,5.703703703703704164e-01,5.111111111111110716e-01,6.740740740740740478e-01,4.148148148148148029e-01,6.666666666666666297e-01,5.629629629629629983e-01,4.000000000000000222e-01,5.185185185185184897e-01,3.111111111111111160e-01,4.592592592592592560e-01,4.222222222222222210e-01,5.777777777777777235e-01,7.407407407407406996e-01,4.592592592592592560e-01,7.333333333333332815e-01,5.481481481481481621e-01,4.888888888888888729e-01,5.703703703703704164e-01,2.444444444444444364e-01,6.962962962962963021e-01,5.925925925925925597e-01,5.111111111111110716e-01,5.111111111111110716e-01,4.296296296296296391e-01,3.259259259259259522e-01,6.296296296296296502e-01,6.814814814814814659e-01,5.481481481481481621e-01,5.259259259259259078e-01,4.888888888888888729e-01,7.037037037037037202e-01,3.333333333333333148e-01,4.592592592592592560e-01,6.370370370370370683e-01,2.666666666666666630e-01,6.222222222222222321e-01,4.888888888888888729e-01,5.407407407407407440e-01,5.111111111111110716e-01,4.592592592592592560e-01,5.925925925925925597e-01,5.777777777777777235e-01,6.962962962962963021e-01,5.333333333333333259e-01,4.814814814814814548e-01,4.666666666666666741e-01,4.000000000000000222e-01,4.148148148148148029e-01,5.777777777777777235e-01,6.222222222222222321e-01,3.777777777777777679e-01,4.222222222222222210e-01
1.360000000000000000e+02,4.044117647058823595e-01,3.382352941176470784e-01,4.485294117647058987e-01,2.794117647058823595e-01,3.970588235294117418e-01,5.220588235294117974e-01,5.882352941176470784e-01,6.250000000000000000e-01,4.044117647058823595e-01,3.602941176470588203e-01,3.382352941176470784e-01,6.838235294117647189e-01,5.073529411764705621e-01,6.029411764705882026e-01,5.514705882352941568e-01,4.632352941176470784e-01,3.308823529411764608e-01,4.852941176470588203e-01,6.323529411764705621e-01,4.705882352941176405e-01,5.220588235294117974e-01,5.000000000000000000e-01,5.220588235294117974e-01,5.588235294117647189e-01,5.441176470588234837e-01,5.220588235294117974e-01,5.588235294117647189e-01,3.970588235294117418e-01,4.852941176470588203e-01,5.220588235294117974e-01,6.323529411764705621e-01,7.058823529411765163e-01,6.617647058823529216e-01,5.294117647058823595e-01,7.132352941176470784e-01,6.323529411764705621e-01,6.029411764705882026e-01,3.602941176470588203e-01,3.088235294117647189e-01,7.132352941176470784e-01,7.132352941176470784e-01,5.735294117647058432e-01,5.514705882352941568e-01,2.720588235294117418e-01,2.647058823529411797e-01,3.161764705882352811e-01,5.220588235294117974e-01,6.029411764705882026e-01,5.661764705882352811e-01,5.073529411764705621e-01,6.691176470588234837e-01,4.191176470588235392e-01,6.617647058823529216e-01,5.661764705882352811e-01,4.044117647058823595e-01,5.147058823529411242e-01,3.088235294117647189e-01,4.558823529411764608e-01,4.191176470588235392e-01,5.808823529411765163e-01,7.352941176470588758e-01,4.558823529411764608e-01,7.352941176470588758e-01,5.514705882352941568e-01,4.852941176470588203e-01,5.735294117647058432e-01,2.426470588235294101e-01,6.985294117647058432e-01,5.882352941176470784e-01,5.147058823529411242e-01,5.147058823529411242e-01,4.338235294117647189e-01,3.235294117647058987e-01,6.250000000000000000e-01,6.838235294117647189e-01,5.441176470588234837e-01,5.294117647058823595e-01,4.926470588235294379e-01,7.058823529411765163e-01,3.308823529411764608e-01,4.632352941176470784e-01,6.397058823529411242e-01,2.647058823529411797e-01,6.176470588235294379e-01,4.926470588235294379e-01,5.441176470588234837e-01,5.147058823529411242e-01,4.558823529411764608e-01,5.955882352941176405e-01,5.735294117647058432e-01,6.911764705882352811e-01,5.294117647058823595e-01,4.779411764705882582e-01,4.632352941176470784e-01,4.044117647058823595e-01,4.117647058823529216e-01,5.735294117647058432e-01,6.250000000000000000e-01,3.750000000000000000e-01,4.264705882352941013e-01
1.370000000000000000e+02,4.087591240875912413e-01,3.357664233576642121e-01,4.525547445255474477e-01,2.773722627737226221e-01,4.014598540145985495e-01,5.182481751824817851e-01,5.839416058394160114e-01,6.204379562043795815e-01,4.014598540145985495e-01,3.576642335766423431e-01,3.357664233576642121e-01,6.861313868613139189e-01,5.036496350364964014e-01,6.058394160583941979e-01,5.474452554744525523e-01,4.671532846715328313e-01,3.284671532846715203e-01,4.890510948905109623e-01,6.350364963503649651e-01,4.744525547445255231e-01,5.255474452554744769e-01,4.963503649635036541e-01,5.182481751824817851e-01,5.620437956204379359e-01,5.474452554744525523e-01,5.255474452554744769e-01,5.547445255474452441e-01,4.014598540145985495e-01,4.817518248175182705e-01,5.182481751824817851e-01,6.277372262773722733e-01,7.080291970802919943e-01,6.642335766423357324e-01,5.328467153284671687e-01,7.153284671532846861e-01,6.350364963503649651e-01,5.985401459854015060e-01,3.576642335766423431e-01,3.065693430656934448e-01,7.080291970802919943e-01,7.080291970802919943e-01,5.693430656934306278e-01,5.547445255474452441e-01,2.700729927007299302e-01,2.627737226277372384e-01,3.138686131386861367e-01,5.182481751824817851e-01,5.985401459854015060e-01,5.620437956204379359e-01,5.109489051094890932e-01,6.642335766423357324e-01,4.233576642335766249e-01,6.642335766423357324e-01,5.620437956204379359e-01,4.087591240875912413e-01,5.109489051094890932e-01,3.065693430656934448e-01,4.598540145985401395e-01,4.233576642335766249e-01,5.766423357664233196e-01,7.372262773722627616e-01,4.525547445255474477e-01,7.372262773722627616e-01,5.547445255474452441e-01,4.890510948905109623e-01,5.693430656934306278e-01,2.408759124087591352e-01,7.007299270072993025e-01,5.912408759124088142e-01,5.109489051094890932e-01,5.109489051094890932e-01,4.379562043795620641e-01,3.284671532846715203e-01,6.277372262773722733e-01,6.861313868613139189e-01,5.401459854014598605e-01,5.255474452554744769e-01,4.890510948905109623e-01,7.007299270072993025e-01,3.357664233576642121e-01,4.598540145985401395e-01,6.350364963503649651e-01,2.700729927007299302e-01,6.204379562043795815e-01,4.963503649635036541e-01,5.401459854014598605e-01,5.109489051094890932e-01,4.598540145985401395e-01,5.912408759124088142e-01,5.766423357664233196e-01,6.861313868613139189e-01,5.255474452554744769e-01,4.744525547445255231e-01,4.598540145985401395e-01,4.014598540145985495e-01,4.087591240875912413e-01,5.693430656934306278e-01,6.277372262773722733e-01,3.722627737226277267e-01,4.306569343065693167e-01
1.380000000000000000e+02,4.057971014492753881e-01,3.333333333333333148e-01,4.492753623188405765e-01,2.753623188405797118e-01,4.057971014492753881e-01,5.144927536231883591e-01,5.797101449275362528e-01,6.231884057971014412e-01,3.985507246376811530e-01,3.550724637681159646e-01,3.333333333333333148e-01,6.884057971014492239e-01,5.000000000000000000e-01,6.014492753623188470e-01,5.434782608695651884e-01,4.637681159420289911e-01,3.260869565217391353e-01,4.855072463768115854e-01,6.376811594202898004e-01,4.710144927536231707e-01,5.289855072463768293e-01,5.000000000000000000e-01,5.144927536231883591e-01,5.579710144927536586e-01,5.507246376811594235e-01,5.289855072463768293e-01,5.579710144927536586e-01,3.985507246376811530e-01,4.855072463768115854e-01,5.217391304347825942e-01,6.304347826086956763e-01,7.028985507246376940e-01,6.666666666666666297e-01,5.289855072463768293e-01,7.173913043478260532e-01,6.304347826086956763e-01,6.014492753623188470e-01,3.550724637681159646e-01,3.043478260869565410e-01,7.028985507246376940e-01,7.101449275362319291e-01,5.724637681159420177e-01,5.579710144927536586e-01,2.753623188405797118e-01,2.608695652173912971e-01,3.115942028985507206e-01,5.217391304347825942e-01,5.942028985507246119e-01,5.652173913043477826e-01,5.144927536231883591e-01,6.666666666666666297e-01,4.275362318840579823e-01,6.594202898550725056e-01,5.652173913043477826e-01,4.130434782608695676e-01,5.144927536231883591e-01,3.115942028985507206e-01,4.637681159420289911e-01,4.202898550724637472e-01,5.797101449275362528e-01,7.391304347826086474e-01,4.492753623188405765e-01,7.391304347826086474e-01,5.579710144927536586e-01,4.855072463768115854e-01,5.652173913043477826e-01,2.391304347826087029e-01,7.028985507246376940e-01,5.942028985507246119e-01,5.144927536231883591e-01,5.072463768115942351e-01,4.347826086956521618e-01,3.260869565217391353e-01,6.304347826086956763e-01,6.811594202898550998e-01,5.434782608695651884e-01,5.289855072463768293e-01,4.927536231884058204e-01,6.956521739130434590e-01,3.405797101449275499e-01,4.565217391304347561e-01,6.376811594202898004e-01,2.681159420289855322e-01,6.231884057971014412e-01,5.000000000000000000e-01,5.434782608695651884e-01,5.144927536231883591e-01,4.637681159420289911e-01,5.942028985507246119e-01,5.724637681159420177e-01,6.811594202898550998e-01,5.217391304347825942e-01,4.710144927536231707e-01,4.565217391304347561e-01,4.057971014492753881e-01,4.057971014492753881e-01,5.652173913043477826e-01,6.304347826086956763e-01,3.695652173913043237e-01,4.275362318840579823e-01
1.390000000000000000e+02,4.100719424460431695e-01,3.309352517985611475e-01,4.460431654676259017e-01,2.805755395683453002e-01,4.100719424460431695e-01,5.179856115107913661e-01,5.827338129496403285e-01,6.187050359712230607e-01,3.956834532374100544e-01,3.525179856115107646e-01,3.381294964028777050e-01,6.834532374100719121e-01,4.964028776978417490e-01,6.043165467625899456e-01,5.467625899280575963e-01,4.604316546762590168e-01,3.237410071942445899e-01,4.892086330935251914e-01,6.402877697841726778e-01,4.676258992805755188e-01,5.323741007194244812e-01,5.035971223021582510e-01,5.179856115107913661e-01,5.539568345323740983e-01,5.467625899280575963e-01,5.323741007194244812e-01,5.539568345323740983e-01,4.028776978417266119e-01,4.892086330935251914e-01,5.179856115107913661e-01,6.330935251798560648e-01,7.050359712230215292e-01,6.690647482014387970e-01,5.251798561151078681e-01,7.194244604316546443e-01,6.330935251798560648e-01,6.043165467625899456e-01,3.525179856115107646e-01,3.093525179856115304e-01,6.978417266187050272e-01,7.122302158273381423e-01,5.755395683453237154e-01,5.539568345323740983e-01,2.733812949640287981e-01,2.589928057553956831e-01,3.165467625899280324e-01,5.251798561151078681e-01,5.971223021582733326e-01,5.683453237410072134e-01,5.179856115107913661e-01,6.690647482014387970e-01,4.316546762589927866e-01,6.618705035971222950e-01,5.611510791366906004e-01,4.100719424460431695e-01,5.107913669064748641e-01,3.093525179856115304e-01,4.604316546762590168e-01,4.172661870503597270e-01,5.755395683453237154e-01,7.410071942446042614e-01,4.532374100719424592e-01,7.410071942446042614e-01,5.539568345323740983e-01,4.892086330935251914e-01,5.683453237410072134e-01,2.374100719424460382e-01,7.050359712230215292e-01,5.971223021582733326e-01,5.107913669064748641e-01,5.107913669064748641e-01,4.388489208633093441e-01,3.309352517985611475e-01,6.330935251798560648e-01,6.834532374100719121e-01,5.395683453237409832e-01,5.323741007194244812e-01,4.892086330935251914e-01,6.906474820143885252e-01,3.453237410071942626e-01,4.532374100719424592e-01,6.330935251798560648e-01,2.733812949640287981e-01,6.258992805755395628e-01,5.035971223021582510e-01,5.395683453237409832e-01,5.179856115107913661e-01,4.604316546762590168e-01,5.971223021582733326e-01,5.683453237410072134e-01,6.834532374100719121e-01,5.251798561151078681e-01,4.748201438848920763e-01,4.604316546762590168e-01,4.028776978417266119e-01,4.100719424460431695e-01,5.683453237410072134e-01,6.330935251798560648e-01,3.669064748201438797e-01,4.316546762589927866e-01
1.400000000000000000e+02,4.142857142857143127e-01,3.285714285714285698e-01,4.500000000000000111e-01,2.785714285714285809e-01,4.071428571428571397e-01,5.142857142857142350e-01,5.857142857142857428e-01,6.214285714285714413e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.357142857142856873e-01,6.785714285714286031e-01,5.000000000000000000e-01,6.071428571428570953e-01,5.428571428571428159e-01,4.642857142857143016e-01,3.285714285714285698e-01,4.928571428571428825e-01,6.428571428571429047e-01,4.642857142857143016e-01,5.285714285714285809e-01,5.000000000000000000e-01,5.142857142857142350e-01,5.571428571428571619e-01,5.500000000000000444e-01,5.285714285714285809e-01,5.500000000000000444e-01,4.071428571428571397e-01,4.928571428571428825e-01,5.142857142857142350e-01,6.357142857142856762e-01,7.071428571428571841e-01,6.714285714285713746e-01,5.285714285714285809e-01,7.214285714285714191e-01,6.357142857142856762e-01,6.071428571428570953e-01,3.571428571428571508e-01,3.142857142857142794e-01,6.928571428571428381e-01,7.142857142857143016e-01,5.785714285714286254e-01,5.500000000000000444e-01,2.785714285714285809e-01,2.571428571428571175e-01,3.214285714285714524e-01,5.285714285714285809e-01,5.999999999999999778e-01,5.714285714285713969e-01,5.142857142857142350e-01,6.642857142857142572e-01,4.285714285714285476e-01,6.642857142857142572e-01,5.642857142857142794e-01,4.142857142857143127e-01,5.071428571428571175e-01,3.142857142857142794e-01,4.571428571428571286e-01,4.142857142857143127e-01,5.785714285714286254e-01,7.428571428571428825e-01,4.500000000000000111e-01,7.428571428571428825e-01,5.571428571428571619e-01,4.928571428571428825e-01,5.642857142857142794e-01,2.357142857142857095e-01,6.999999999999999556e-01,5.999999999999999778e-01,5.142857142857142350e-01,5.142857142857142350e-01,4.428571428571428381e-01,3.357142857142856873e-01,6.357142857142856762e-01,6.785714285714286031e-01,5.357142857142856984e-01,5.285714285714285809e-01,4.857142857142857095e-01,6.928571428571428381e-01,3.499999999999999778e-01,4.500000000000000111e-01,6.357142857142856762e-01,2.714285714285714080e-01,6.285714285714285587e-01,5.000000000000000000e-01,5.428571428571428159e-01,5.214285714285714635e-01,4.571428571428571286e-01,5.999999999999999778e-01,5.642857142857142794e-01,6.857142857142857206e-01,5.285714285714285809e-01,4.714285714285714191e-01,4.571428571428571286e-01,4.000000000000000222e-01,4.071428571428571397e-01,5.642857142857142794e-01,6.357142857142856762e-01,3.642857142857142683e-01,4.285714285714285476e-01
1.410000000000000000e+02,4.113475177304964370e-01,3.262411347517730764e-01,4.468085106382978511e-01,2.765957446808510745e-01,4.042553191489361430e-01,5.106382978723403854e-01,5.886524822695035075e-01,6.241134751773049771e-01,3.971631205673759046e-01,3.475177304964539027e-01,3.333333333333333148e-01,6.808510638297872175e-01,5.035460992907800915e-01,6.028368794326240954e-01,5.390070921985815611e-01,4.680851063829787329e-01,3.262411347517730764e-01,4.964539007092198530e-01,6.382978723404255650e-01,4.680851063829787329e-01,5.248226950354609732e-01,4.964539007092198530e-01,5.177304964539006793e-01,5.602836879432624428e-01,5.531914893617021489e-01,5.319148936170212671e-01,5.531914893617021489e-01,4.113475177304964370e-01,4.893617021276595591e-01,5.106382978723403854e-01,6.312056737588652711e-01,7.021276595744680993e-01,6.666666666666666297e-01,5.319148936170212671e-01,7.234042553191489811e-01,6.312056737588652711e-01,6.099290780141843893e-01,3.617021276595744905e-01,3.120567375886524886e-01,6.950354609929078054e-01,7.163120567375886871e-01,5.744680851063830307e-01,5.531914893617021489e-01,2.765957446808510745e-01,2.624113475177304866e-01,3.262411347517730764e-01,5.248226950354609732e-01,6.028368794326240954e-01,5.744680851063830307e-01,5.177304964539006793e-01,6.666666666666666297e-01,4.326241134751773187e-01,6.666666666666666297e-01,5.673758865248227368e-01,4.113475177304964370e-01,5.106382978723403854e-01,3.120567375886524886e-01,4.539007092198581450e-01,4.113475177304964370e-01,5.744680851063830307e-01,7.375886524822694579e-01,4.468085106382978511e-01,7.446808510638297518e-01,5.531914893617021489e-01,4.893617021276595591e-01,5.602836879432624428e-01,2.411347517730496326e-01,7.021276595744680993e-01,6.028368794326240954e-01,5.177304964539006793e-01,5.106382978723403854e-01,4.468085106382978511e-01,3.404255319148936088e-01,6.382978723404255650e-01,6.737588652482269236e-01,5.319148936170212671e-01,5.248226950354609732e-01,4.822695035460992652e-01,6.950354609929078054e-01,3.475177304964539027e-01,4.539007092198581450e-01,6.382978723404255650e-01,2.765957446808510745e-01,6.312056737588652711e-01,5.035460992907800915e-01,5.460992907801418550e-01,5.248226950354609732e-01,4.539007092198581450e-01,5.957446808510638014e-01,5.673758865248227368e-01,6.879432624113475114e-01,5.248226950354609732e-01,4.680851063829787329e-01,4.539007092198581450e-01,3.971631205673759046e-01,4.042553191489361430e-01,5.602836879432624428e-01,6.382978723404255650e-01,3.687943262411347289e-01,4.255319148936170248e-01
1.420000000000000000e+02,4.084507042253521236e-01,3.239436619718309984e-01,4.436619718309859350e-01,2.816901408450704358e-01,4.014084507042253724e-01,5.070422535211267512e-01,5.845070422535211252e-01,6.197183098591548811e-01,3.943661971830985657e-01,3.450704225352112520e-01,3.380281690140845008e-01,6.760563380281690016e-01,5.000000000000000000e-01,6.056338028169013787e-01,5.352112676056337559e-01,4.647887323943661886e-01,3.309859154929577496e-01,5.000000000000000000e-01,6.408450704225352457e-01,4.647887323943661886e-01,5.281690140845070047e-01,5.000000000000000000e-01,5.211267605633802535e-01,5.563380281690141205e-01,5.492957746478873693e-01,5.352112676056337559e-01,5.492957746478873693e-01,4.154929577464788748e-01,4.859154929577464976e-01,5.140845070422535024e-01,6.338028169014084945e-01,6.971830985915492551e-01,6.690140845070422504e-01,5.352112676056337559e-01,7.183098591549296197e-01,6.267605633802817433e-01,6.056338028169013787e-01,3.661971830985915610e-01,3.098591549295774406e-01,6.971830985915492551e-01,7.183098591549296197e-01,5.704225352112676228e-01,5.563380281690141205e-01,2.746478873239436846e-01,2.605633802816901268e-01,3.239436619718309984e-01,5.211267605633802535e-01,5.985915492957746276e-01,5.774647887323943740e-01,5.211267605633802535e-01,6.690140845070422504e-01,4.295774647887323772e-01,6.619718309859154992e-01,5.704225352112676228e-01,4.154929577464788748e-01,5.070422535211267512e-01,3.098591549295774406e-01,4.577464788732394374e-01,4.084507042253521236e-01,5.774647887323943740e-01,7.394366197183098732e-01,4.436619718309859350e-01,7.394366197183098732e-01,5.492957746478873693e-01,4.859154929577464976e-01,5.563380281690141205e-01,2.394366197183098455e-01,7.042253521126760063e-01,5.985915492957746276e-01,5.211267605633802535e-01,5.140845070422535024e-01,4.436619718309859350e-01,3.380281690140845008e-01,6.408450704225352457e-01,6.760563380281690016e-01,5.352112676056337559e-01,5.211267605633802535e-01,4.859154929577464976e-01,6.971830985915492551e-01,3.521126760563380031e-01,4.577464788732394374e-01,6.338028169014084945e-01,2.746478873239436846e-01,6.338028169014084945e-01,5.000000000000000000e-01,5.422535211267606181e-01,5.211267605633802535e-01,4.507042253521126862e-01,5.985915492957746276e-01,5.633802816901408717e-01,6.830985915492957528e-01,5.281690140845070047e-01,4.718309859154929398e-01,4.507042253521126862e-01,4.014084507042253724e-01,4.014084507042253724e-01,5.633802816901408717e-01,6.408450704225352457e-01,3.732394366197183122e-01,4.295774647887323772e-01
1.430000000000000000e+02,4.055944055944055715e-01,3.216783216783216659e-01,4.475524475524475521e-01,2.797202797202797409e-01,4.055944055944055715e-01,5.034965034965035446e-01,5.874125874125873947e-01,6.153846153846154188e-01,3.916083916083916150e-01,3.426573426573426562e-01,3.426573426573426562e-01,6.713286713286713558e-01,5.034965034965035446e-01,6.083916083916084405e-01,5.314685314685314577e-01,4.685314685314685423e-01,3.356643356643356779e-01,5.034965034965035446e-01,6.363636363636363535e-01,4.615384615384615641e-01,5.244755244755244794e-01,5.034965034965035446e-01,5.174825174825175012e-01,5.524475524475523924e-01,5.454545454545454142e-01,5.384615384615384359e-01,5.524475524475523924e-01,4.195804195804195835e-01,4.825174825174824988e-01,5.104895104895105229e-01,6.293706293706293753e-01,6.993006993006992689e-01,6.643356643356643776e-01,5.314685314685314577e-01,7.132867132867133364e-01,6.293706293706293753e-01,6.083916083916084405e-01,3.706293706293706247e-01,3.076923076923077094e-01,6.923076923076922906e-01,7.132867132867133364e-01,5.734265734265734382e-01,5.594405594405594817e-01,2.727272727272727071e-01,2.657342657342657288e-01,3.286713286713286442e-01,5.244755244755244794e-01,6.013986013986013512e-01,5.804195804195804165e-01,5.244755244755244794e-01,6.643356643356643776e-01,4.265734265734265618e-01,6.573426573426572883e-01,5.734265734265734382e-01,4.195804195804195835e-01,5.034965034965035446e-01,3.076923076923077094e-01,4.545454545454545303e-01,4.055944055944055715e-01,5.804195804195804165e-01,7.342657342657342712e-01,4.475524475524475521e-01,7.412587412587412494e-01,5.524475524475523924e-01,4.825174825174824988e-01,5.594405594405594817e-01,2.447552447552447663e-01,7.062937062937062471e-01,6.013986013986013512e-01,5.174825174825175012e-01,5.104895104895105229e-01,4.475524475524475521e-01,3.426573426573426562e-01,6.433566433566433318e-01,6.713286713286713558e-01,5.384615384615384359e-01,5.174825174825175012e-01,4.895104895104895326e-01,6.923076923076922906e-01,3.496503496503496344e-01,4.615384615384615641e-01,6.363636363636363535e-01,2.727272727272727071e-01,6.363636363636363535e-01,4.965034965034965109e-01,5.454545454545454142e-01,5.244755244755244794e-01,4.475524475524475521e-01,6.013986013986013512e-01,5.594405594405594817e-01,6.853146853146853124e-01,5.314685314685314577e-01,4.685314685314685423e-01,4.545454545454545303e-01,3.986013986013985932e-01,4.055944055944055715e-01,5.664335664335664600e-01,6.433566433566433318e-01,3.706293706293706247e-01,4.335664335664335400e-01
1.440000000000000000e+02,4.027777777777777901e-01,3.194444444444444198e-01,4.513888888888888951e-01,2.777777777777777901e-01,4.097222222222222099e-01,5.000000000000000000e-01,5.833333333333333703e-01,6.180555555555555802e-01,3.888888888888888951e-01,3.472222222222222099e-01,3.402777777777777901e-01,6.736111111111111605e-01,5.069444444444444198e-01,6.041666666666666297e-01,5.347222222222222099e-01,4.652777777777777901e-01,3.402777777777777901e-01,5.000000000000000000e-01,6.388888888888888395e-01,4.652777777777777901e-01,5.277777777777777901e-01,5.000000000000000000e-01,5.208333333333333703e-01,5.555555555555555802e-01,5.416666666666666297e-01,5.347222222222222099e-01,5.555555555555555802e-01,4.166666666666666852e-01,4.861111111111111049e-01,5.069444444444444198e-01,6.319444444444444198e-01,7.013888888888888395e-01,6.597222222222222099e-01,5.347222222222222099e-01,7.083333333333333703e-01,6.319444444444444198e-01,6.111111111111111605e-01,3.680555555555555802e-01,3.125000000000000000e-01,6.944444444444444198e-01,7.152777777777777901e-01,5.763888888888888395e-01,5.555555555555555802e-01,2.777777777777777901e-01,2.708333333333333148e-01,3.333333333333333148e-01,5.277777777777777901e-01,6.041666666666666297e-01,5.833333333333333703e-01,5.208333333333333703e-01,6.666666666666666297e-01,4.305555555555555802e-01,6.597222222222222099e-01,5.763888888888888395e-01,4.166666666666666852e-01,5.069444444444444198e-01,3.055555555555555802e-01,4.583333333333333148e-01,4.027777777777777901e-01,5.763888888888888395e-01,7.361111111111111605e-01,4.444444444444444198e-01,7.430555555555555802e-01,5.555555555555555802e-01,4.861111111111111049e-01,5.555555555555555802e-01,2.430555555555555525e-01,7.013888888888888395e-01,6.041666666666666297e-01,5.208333333333333703e-01,5.138888888888888395e-01,4.513888888888888951e-01,3.402777777777777901e-01,6.458333333333333703e-01,6.736111111111111605e-01,5.416666666666666297e-01,5.138888888888888395e-01,4.861111111111111049e-01,6.875000000000000000e-01,3.472222222222222099e-01,4.652777777777777901e-01,6.319444444444444198e-01,2.708333333333333148e-01,6.388888888888888395e-01,4.930555555555555802e-01,5.486111111111111605e-01,5.208333333333333703e-01,4.513888888888888951e-01,6.041666666666666297e-01,5.625000000000000000e-01,6.875000000000000000e-01,5.277777777777777901e-01,4.652777777777777901e-01,4.583333333333333148e-01,4.027777777777777901e-01,4.097222222222222099e-01,5.694444444444444198e-01,6.388888888888888395e-01,3.750000000000000000e-01,4.305555555555555802e-01
1.450000000000000000e+02,4.000000000000000222e-01,3.172413793103448509e-01,4.482758620689655249e-01,2.827586206896551824e-01,4.137931034482758563e-01,4.965517241379310276e-01,5.793103448275862544e-01,6.137931034482758674e-01,3.862068965517241326e-01,3.517241379310344640e-01,3.379310344827586299e-01,6.689655172413793149e-01,5.034482758620689724e-01,5.999999999999999778e-01,5.310344827586206407e-01,4.620689655172413590e-01,3.379310344827586299e-01,5.034482758620689724e-01,6.413793103448275357e-01,4.620689655172413590e-01,5.241379310344828069e-01,5.034482758620689724e-01,5.241379310344828069e-01,5.517241379310344751e-01,5.448275862068965303e-01,5.379310344827585855e-01,5.586206896551724199e-01,4.206896551724138011e-01,4.827586206896551935e-01,5.103448275862069172e-01,6.344827586206897019e-01,6.965517241379309832e-01,6.620689655172413701e-01,5.310344827586206407e-01,7.103448275862068728e-01,6.344827586206897019e-01,6.137931034482758674e-01,3.655172413793103536e-01,3.103448275862069061e-01,6.965517241379309832e-01,7.172413793103448176e-01,5.724137931034483096e-01,5.517241379310344751e-01,2.758620689655172376e-01,2.689655172413792927e-01,3.379310344827586299e-01,5.310344827586206407e-01,5.999999999999999778e-01,5.862068965517240882e-01,5.241379310344828069e-01,6.620689655172413701e-01,4.275862068965517460e-01,6.620689655172413701e-01,5.724137931034483096e-01,4.137931034482758563e-01,5.034482758620689724e-01,3.034482758620689613e-01,4.620689655172413590e-01,4.068965517241379115e-01,5.793103448275862544e-01,7.379310344827586521e-01,4.413793103448275801e-01,7.379310344827586521e-01,5.586206896551724199e-01,4.896551724137930828e-01,5.517241379310344751e-01,2.413793103448275967e-01,7.034482758620689280e-01,6.068965517241379226e-01,5.172413793103448620e-01,5.172413793103448620e-01,4.551724137931034697e-01,3.379310344827586299e-01,6.482758620689654805e-01,6.689655172413793149e-01,5.379310344827585855e-01,5.172413793103448620e-01,4.827586206896551935e-01,6.896551724137931494e-01,3.517241379310344640e-01,4.620689655172413590e-01,6.344827586206897019e-01,2.758620689655172376e-01,6.413793103448275357e-01,4.965517241379310276e-01,5.517241379310344751e-01,5.172413793103448620e-01,4.551724137931034697e-01,6.068965517241379226e-01,5.586206896551724199e-01,6.827586206896552046e-01,5.241379310344828069e-01,4.689655172413793038e-01,4.551724137931034697e-01,4.000000000000000222e-01,4.137931034482758563e-01,5.724137931034483096e-01,6.413793103448275357e-01,3.793103448275861878e-01,4.275862068965517460e-01
1.460000000000000000e+02,4.041095890410958957e-01,3.150684931506849140e-01,4.452054794520547976e-01,2.808219178082191902e-01,4.178082191780821963e-01,4.931506849315068219e-01,5.821917808219178037e-01,6.095890410958904049e-01,3.904109589041095951e-01,3.561643835616438158e-01,3.356164383561643927e-01,6.712328767123287854e-01,5.000000000000000000e-01,6.027397260273972268e-01,5.342465753424657793e-01,4.589041095890410982e-01,3.424657534246575152e-01,5.068493150684931781e-01,6.438356164383561842e-01,4.657534246575342207e-01,5.205479452054794232e-01,5.068493150684931781e-01,5.273972602739726012e-01,5.547945205479452024e-01,5.479452054794520244e-01,5.342465753424657793e-01,5.616438356164383805e-01,4.246575342465753189e-01,4.863013698630136994e-01,5.068493150684931781e-01,6.301369863013698280e-01,6.917808219178082085e-01,6.643835616438356073e-01,5.342465753424657793e-01,7.123287671232876317e-01,6.369863013698630061e-01,6.095890410958904049e-01,3.630136986301369939e-01,3.150684931506849140e-01,6.917808219178082085e-01,7.191780821917808098e-01,5.753424657534246256e-01,5.547945205479452024e-01,2.808219178082191902e-01,2.671232876712328896e-01,3.356164383561643927e-01,5.273972602739726012e-01,6.027397260273972268e-01,5.890410958904109817e-01,5.205479452054794232e-01,6.575342465753424293e-01,4.315068493150684970e-01,6.643835616438356073e-01,5.753424657534246256e-01,4.109589041095890183e-01,5.000000000000000000e-01,3.082191780821917915e-01,4.657534246575342207e-01,4.109589041095890183e-01,5.753424657534246256e-01,7.328767123287671659e-01,4.383561643835616195e-01,7.328767123287671659e-01,5.547945205479452024e-01,4.863013698630136994e-01,5.547945205479452024e-01,2.397260273972602607e-01,7.054794520547945647e-01,6.095890410958904049e-01,5.136986301369863561e-01,5.205479452054794232e-01,4.589041095890410982e-01,3.424657534246575152e-01,6.506849315068493622e-01,6.712328767123287854e-01,5.342465753424657793e-01,5.136986301369863561e-01,4.794520547945205213e-01,6.917808219178082085e-01,3.493150684931506933e-01,4.657534246575342207e-01,6.369863013698630061e-01,2.739726027397260122e-01,6.438356164383561842e-01,4.931506849315068219e-01,5.547945205479452024e-01,5.136986301369863561e-01,4.520547945205479201e-01,6.095890410958904049e-01,5.547945205479452024e-01,6.849315068493150305e-01,5.273972602739726012e-01,4.657534246575342207e-01,4.589041095890410982e-01,4.041095890410958957e-01,4.109589041095890183e-01,5.684931506849315586e-01,6.438356164383561842e-01,3.835616438356164171e-01,4.315068493150684970e-01
1.470000000000000000e+02,4.013605442176870763e-01,3.129251700680272252e-01,4.421768707482993110e-01,2.789115646258503167e-01,4.217687074829932214e-01,4.897959183673469274e-01,5.782312925170067786e-01,6.122448979591836871e-01,3.945578231292516946e-01,3.537414965986394599e-01,3.333333333333333148e-01,6.734693877551020114e-01,4.965986394557823091e-01,6.054421768707483054e-01,5.374149659863945994e-01,4.557823129251700744e-01,3.401360544217686965e-01,5.102040816326530726e-01,6.462585034013605956e-01,4.625850340136054561e-01,5.170068027210884543e-01,5.102040816326530726e-01,5.238095238095238360e-01,5.578231292517006334e-01,5.442176870748299811e-01,5.374149659863945994e-01,5.578231292517006334e-01,4.285714285714285476e-01,4.897959183673469274e-01,5.102040816326530726e-01,6.326530612244898322e-01,6.870748299319727748e-01,6.666666666666666297e-01,5.374149659863945994e-01,7.142857142857143016e-01,6.326530612244898322e-01,6.054421768707483054e-01,3.605442176870748416e-01,3.129251700680272252e-01,6.870748299319727748e-01,7.142857142857143016e-01,5.714285714285713969e-01,5.510204081632652517e-01,2.857142857142856984e-01,2.653061224489796088e-01,3.401360544217686965e-01,5.306122448979592177e-01,6.054421768707483054e-01,5.850340136054421603e-01,5.170068027210884543e-01,6.530612244897958663e-01,4.285714285714285476e-01,6.666666666666666297e-01,5.782312925170067786e-01,4.081632653061224580e-01,5.034013605442176909e-01,3.061224489795918435e-01,4.625850340136054561e-01,4.081632653061224580e-01,5.782312925170067786e-01,7.346938775510204467e-01,4.421768707482993110e-01,7.278911564625850650e-01,5.578231292517006334e-01,4.829931972789115457e-01,5.578231292517006334e-01,2.380952380952380820e-01,7.074829931972789199e-01,6.122448979591836871e-01,5.170068027210884543e-01,5.238095238095238360e-01,4.625850340136054561e-01,3.401360544217686965e-01,6.530612244897958663e-01,6.666666666666666297e-01,5.306122448979592177e-01,5.170068027210884543e-01,4.829931972789115457e-01,6.938775510204081565e-01,3.537414965986394599e-01,4.625850340136054561e-01,6.394557823129252139e-01,2.721088435374149905e-01,6.462585034013605956e-01,4.965986394557823091e-01,5.510204081632652517e-01,5.170068027210884543e-01,4.557823129251700744e-01,6.122448979591836871e-01,5.578231292517006334e-01,6.870748299319727748e-01,5.238095238095238360e-01,4.625850340136054561e-01,4.557823129251700744e-01,4.013605442176870763e-01,4.081632653061224580e-01,5.646258503401360151e-01,6.394557823129252139e-01,3.809523809523809312e-01,4.285714285714285476e-01
1.480000000000000000e+02,3.986486486486486291e-01,3.108108108108108003e-01,4.391891891891891997e-01,2.837837837837837718e-01,4.189189189189189144e-01,4.864864864864865135e-01,5.810810810810810301e-01,6.148648648648649129e-01,3.986486486486486291e-01,3.513513513513513709e-01,3.310810810810810856e-01,6.756756756756756577e-01,5.000000000000000000e-01,6.081081081081081141e-01,5.405405405405405705e-01,4.527027027027026862e-01,3.445945945945945721e-01,5.067567567567567988e-01,6.486486486486486847e-01,4.594594594594594850e-01,5.135135135135134865e-01,5.135135135135134865e-01,5.270270270270269730e-01,5.608108108108108558e-01,5.405405405405405705e-01,5.405405405405405705e-01,5.608108108108108558e-01,4.256756756756756577e-01,4.864864864864865135e-01,5.135135135135134865e-01,6.351351351351350871e-01,6.824324324324324564e-01,6.621621621621621712e-01,5.405405405405405705e-01,7.094594594594594295e-01,6.283783783783783994e-01,6.013513513513513153e-01,3.648648648648648574e-01,3.108108108108108003e-01,6.891891891891891442e-01,7.162162162162162282e-01,5.743243243243243423e-01,5.472972972972972583e-01,2.837837837837837718e-01,2.635135135135134865e-01,3.445945945945945721e-01,5.270270270270269730e-01,6.081081081081081141e-01,5.810810810810810301e-01,5.135135135135134865e-01,6.554054054054053724e-01,4.256756756756756577e-01,6.689189189189189699e-01,5.743243243243243423e-01,4.121621621621621712e-01,5.067567567567567988e-01,3.108108108108108003e-01,4.662162162162162282e-01,4.121621621621621712e-01,5.743243243243243423e-01,7.364864864864865135e-01,4.459459459459459429e-01,7.297297297297297147e-01,5.540540540540540571e-01,4.797297297297297147e-01,5.540540540540540571e-01,2.432432432432432567e-01,7.027027027027027417e-01,6.148648648648649129e-01,5.135135135135134865e-01,5.270270270270269730e-01,4.594594594594594850e-01,3.445945945945945721e-01,6.554054054054053724e-01,6.689189189189189699e-01,5.270270270270269730e-01,5.202702702702702853e-01,4.864864864864865135e-01,6.959459459459459429e-01,3.581081081081081141e-01,4.662162162162162282e-01,6.418918918918918859e-01,2.702702702702702853e-01,6.486486486486486847e-01,5.000000000000000000e-01,5.472972972972972583e-01,5.202702702702702853e-01,4.594594594594594850e-01,6.148648648648649129e-01,5.540540540540540571e-01,6.891891891891891442e-01,5.270270270270269730e-01,4.594594594594594850e-01,4.527027027027026862e-01,3.986486486486486291e-01,4.121621621621621712e-01,5.608108108108108558e-01,6.351351351351350871e-01,3.783783783783783994e-01,4.256756756756756577e-01
1.490000000000000000e+02,3.959731543624160910e-01,3.087248322147650992e-01,4.362416107382550146e-01,2.818791946308724650e-01,4.228187919463087252e-01,4.832214765100671383e-01,5.771812080536913303e-01,6.174496644295301984e-01,3.959731543624160910e-01,3.489932885906040227e-01,3.355704697986577334e-01,6.778523489932886115e-01,5.033557046979866278e-01,6.040268456375839090e-01,5.369127516778523512e-01,4.496644295302013594e-01,3.489932885906040227e-01,5.033557046979866278e-01,6.510067114093959217e-01,4.630872483221476488e-01,5.100671140939597725e-01,5.167785234899329172e-01,5.234899328859060619e-01,5.637583892617449299e-01,5.369127516778523512e-01,5.436241610738254959e-01,5.570469798657717853e-01,4.295302013422818699e-01,4.899328859060402830e-01,5.100671140939597725e-01,6.375838926174496324e-01,6.845637583892617561e-01,6.577181208053691774e-01,5.436241610738254959e-01,7.046979865771811902e-01,6.308724832214764877e-01,6.040268456375839090e-01,3.624161073825503121e-01,3.154362416107382439e-01,6.845637583892617561e-01,7.181208053691274795e-01,5.704697986577180746e-01,5.503355704697986406e-01,2.818791946308724650e-01,2.617449664429530309e-01,3.489932885906040227e-01,5.234899328859060619e-01,6.107382550335570537e-01,5.771812080536913303e-01,5.167785234899329172e-01,6.577181208053691774e-01,4.228187919463087252e-01,6.711409395973154668e-01,5.771812080536913303e-01,4.093959731543624359e-01,5.100671140939597725e-01,3.087248322147650992e-01,4.630872483221476488e-01,4.093959731543624359e-01,5.771812080536913303e-01,7.382550335570470246e-01,4.496644295302013594e-01,7.315436241610738799e-01,5.570469798657717853e-01,4.832214765100671383e-01,5.570469798657717853e-01,2.416107382550335692e-01,7.046979865771811902e-01,6.174496644295301984e-01,5.167785234899329172e-01,5.302013422818792066e-01,4.630872483221476488e-01,3.422818791946308781e-01,6.577181208053691774e-01,6.644295302013423221e-01,5.302013422818792066e-01,5.234899328859060619e-01,4.832214765100671383e-01,6.979865771812080455e-01,3.557046979865771674e-01,4.630872483221476488e-01,6.442953020134227771e-01,2.684563758389261756e-01,6.510067114093959217e-01,4.966442953020134277e-01,5.436241610738254959e-01,5.234899328859060619e-01,4.630872483221476488e-01,6.174496644295301984e-01,5.503355704697986406e-01,6.912751677852349008e-01,5.234899328859060619e-01,4.563758389261745041e-01,4.496644295302013594e-01,3.959731543624160910e-01,4.161073825503355805e-01,5.570469798657717853e-01,6.375838926174496324e-01,3.758389261744966570e-01,4.228187919463087252e-01
1.500000000000000000e+02,4.000000000000000222e-01,3.133333333333333526e-01,4.333333333333333481e-01,2.800000000000000266e-01,4.199999999999999845e-01,4.799999999999999822e-01,5.733333333333333615e-01,6.199999999999999956e-01,3.933333333333333126e-01,3.533333333333333326e-01,3.333333333333333148e-01,6.800000000000000488e-01,5.000000000000000000e-01,6.066666666666666874e-01,5.333333333333333259e-01,4.466666666666666563e-01,3.466666666666666785e-01,5.000000000000000000e-01,6.533333333333333215e-01,4.600000000000000200e-01,5.066666666666667096e-01,5.200000000000000178e-01,5.266666666666666163e-01,5.600000000000000533e-01,5.400000000000000355e-01,5.400000000000000355e-01,5.533333333333333437e-01,4.333333333333333481e-01,4.866666666666666918e-01,5.066666666666667096e-01,6.333333333333333037e-01,6.866666666666666474e-01,6.533333333333333215e-01,5.466666666666666341e-01,6.999999999999999556e-01,6.266666666666667052e-01,6.066666666666666874e-01,3.666666666666666408e-01,3.133333333333333526e-01,6.800000000000000488e-01,7.133333333333333748e-01,5.733333333333333615e-01,5.533333333333333437e-01,2.866666666666666807e-01,2.600000000000000089e-01,3.466666666666666785e-01,5.200000000000000178e-01,6.133333333333332860e-01,5.799999999999999600e-01,5.200000000000000178e-01,6.600000000000000311e-01,4.199999999999999845e-01,6.666666666666666297e-01,5.733333333333333615e-01,4.066666666666666763e-01,5.133333333333333082e-01,3.066666666666666430e-01,4.600000000000000200e-01,4.066666666666666763e-01,5.733333333333333615e-01,7.399999999999999911e-01,4.533333333333333104e-01,7.333333333333332815e-01,5.600000000000000533e-01,4.799999999999999822e-01,5.600000000000000533e-01,2.399999999999999911e-01,7.066666666666666652e-01,6.199999999999999956e-01,5.133333333333333082e-01,5.266666666666666163e-01,4.666666666666666741e-01,3.400000000000000244e-01,6.600000000000000311e-01,6.666666666666666297e-01,5.333333333333333259e-01,5.266666666666666163e-01,4.799999999999999822e-01,6.999999999999999556e-01,3.599999999999999867e-01,4.666666666666666741e-01,6.400000000000000133e-01,2.666666666666666630e-01,6.466666666666666119e-01,5.000000000000000000e-01,5.400000000000000355e-01,5.266666666666666163e-01,4.666666666666666741e-01,6.133333333333332860e-01,5.466666666666666341e-01,6.933333333333333570e-01,5.200000000000000178e-01,4.600000000000000200e-01,4.466666666666666563e-01,3.933333333333333126e-01,4.199999999999999845e-01,5.600000000000000533e-01,6.333333333333333037e-01,3.733333333333333504e-01,4.266666666666666941e-01
1.510000000000000000e+02,3.973509933774834191e-01,3.112582781456953440e-01,4.304635761589403753e-01,2.781456953642383878e-01,4.172185430463576372e-01,4.834437086092715496e-01,5.761589403973509382e-01,6.158940397350993745e-01,3.907284768211920500e-01,3.509933774834437248e-01,3.311258278145695622e-01,6.821192052980132869e-01,4.966887417218542877e-01,6.092715231788079500e-01,5.298013245033112995e-01,4.503311258278145934e-01,3.443708609271523002e-01,4.966887417218542877e-01,6.556291390728476998e-01,4.635761589403973315e-01,5.099337748344371368e-01,5.231788079470198749e-01,5.231788079470198749e-01,5.629139072847682002e-01,5.430463576158940375e-01,5.364238410596026130e-01,5.562913907284767756e-01,4.370860927152317998e-01,4.900662251655629187e-01,5.033112582781457123e-01,6.357615894039735371e-01,6.887417218543046005e-01,6.556291390728476998e-01,5.430463576158940375e-01,7.019867549668874496e-01,6.291390728476821126e-01,6.026490066225165254e-01,3.642384105960264629e-01,3.112582781456953440e-01,6.754966887417218624e-01,7.152317880794701876e-01,5.695364238410596247e-01,5.496688741721854621e-01,2.847682119205298124e-01,2.582781456953642252e-01,3.509933774834437248e-01,5.165562913907284504e-01,6.158940397350993745e-01,5.761589403973509382e-01,5.231788079470198749e-01,6.622516556291391243e-01,4.172185430463576372e-01,6.622516556291391243e-01,5.695364238410596247e-01,4.105960264900662127e-01,5.165562913907284504e-01,3.046357615894039750e-01,4.569536423841059625e-01,4.039735099337748436e-01,5.695364238410596247e-01,7.417218543046357748e-01,4.503311258278145934e-01,7.350993377483443503e-01,5.629139072847682002e-01,4.768211920529801251e-01,5.629139072847682002e-01,2.450331125827814593e-01,7.086092715231787631e-01,6.225165562913906880e-01,5.165562913907284504e-01,5.231788079470198749e-01,4.701986754966887561e-01,3.443708609271523002e-01,6.622516556291391243e-01,6.622516556291391243e-01,5.364238410596026130e-01,5.231788079470198749e-01,4.768211920529801251e-01,7.019867549668874496e-01,3.576158940397350938e-01,4.701986754966887561e-01,6.357615894039735371e-01,2.649006622516556497e-01,6.423841059602648507e-01,4.966887417218542877e-01,5.430463576158940375e-01,5.231788079470198749e-01,4.701986754966887561e-01,6.092715231788079500e-01,5.496688741721854621e-01,6.953642384105960250e-01,5.231788079470198749e-01,4.635761589403973315e-01,4.437086092715231689e-01,3.907284768211920500e-01,4.238410596026490063e-01,5.629139072847682002e-01,6.357615894039735371e-01,3.708609271523178874e-01,4.238410596026490063e-01
1.520000000000000000e+02,3.947368421052631637e-01,3.092105263157894912e-01,4.276315789473684181e-01,2.828947368421052544e-01,4.144736842105263275e-01,4.802631578947368363e-01,5.789473684210526550e-01,6.118421052631578538e-01,3.881578947368420907e-01,3.486842105263157632e-01,3.289473684210526550e-01,6.842105263157894912e-01,4.934210526315789269e-01,6.052631578947368363e-01,5.263157894736841813e-01,4.473684210526315819e-01,3.421052631578947456e-01,4.934210526315789269e-01,6.578947368421053099e-01,4.671052631578947456e-01,5.065789473684210176e-01,5.263157894736841813e-01,5.197368421052631637e-01,5.592105263157894912e-01,5.460526315789473450e-01,5.394736842105263275e-01,5.526315789473684736e-01,4.342105263157894912e-01,4.868421052631579093e-01,5.065789473684210176e-01,6.381578947368421462e-01,6.907894736842105088e-01,6.513157894736841813e-01,5.394736842105263275e-01,7.039473684210526550e-01,6.315789473684210176e-01,6.052631578947368363e-01,3.618421052631579093e-01,3.092105263157894912e-01,6.776315789473684736e-01,7.171052631578946901e-01,5.657894736842105088e-01,5.460526315789473450e-01,2.828947368421052544e-01,2.565789473684210731e-01,3.552631578947368363e-01,5.131578947368421462e-01,6.184210526315789824e-01,5.723684210526315264e-01,5.263157894736841813e-01,6.644736842105263275e-01,4.144736842105263275e-01,6.644736842105263275e-01,5.723684210526315264e-01,4.144736842105263275e-01,5.131578947368421462e-01,3.026315789473684181e-01,4.539473684210526550e-01,4.078947368421052544e-01,5.723684210526315264e-01,7.368421052631578538e-01,4.539473684210526550e-01,7.302631578947368363e-01,5.657894736842105088e-01,4.736842105263157632e-01,5.592105263157894912e-01,2.500000000000000000e-01,7.105263157894736725e-01,6.250000000000000000e-01,5.131578947368421462e-01,5.263157894736841813e-01,4.671052631578947456e-01,3.421052631578947456e-01,6.644736842105263275e-01,6.644736842105263275e-01,5.394736842105263275e-01,5.263157894736841813e-01,4.802631578947368363e-01,6.973684210526315264e-01,3.552631578947368363e-01,4.671052631578947456e-01,6.381578947368421462e-01,2.631578947368420907e-01,6.447368421052631637e-01,5.000000000000000000e-01,5.460526315789473450e-01,5.263157894736841813e-01,4.671052631578947456e-01,6.052631578947368363e-01,5.460526315789473450e-01,6.973684210526315264e-01,5.197368421052631637e-01,4.605263157894736725e-01,4.407894736842105088e-01,3.881578947368420907e-01,4.210526315789473450e-01,5.592105263157894912e-01,6.381578947368421462e-01,3.684210526315789269e-01,4.276315789473684181e-01
1.530000000000000000e+02,3.921568627450980338e-01,3.071895424836601496e-01,4.313725490196078649e-01,2.810457516339869288e-01,4.117647058823529216e-01,4.771241830065359735e-01,5.751633986928104125e-01,6.143790849673202992e-01,3.921568627450980338e-01,3.529411764705882582e-01,3.333333333333333148e-01,6.862745098039215730e-01,4.901960784313725283e-01,6.078431372549019107e-01,5.228758169934640820e-01,4.509803921568627527e-01,3.464052287581699252e-01,4.967320261437908613e-01,6.535947712418300748e-01,4.640522875816993631e-01,5.032679738562091387e-01,5.294117647058823595e-01,5.228758169934640820e-01,5.620915032679738577e-01,5.490196078431373028e-01,5.359477124183006369e-01,5.555555555555555802e-01,4.313725490196078649e-01,4.901960784313725283e-01,5.032679738562091387e-01,6.339869281045751315e-01,6.928104575163398504e-01,6.535947712418300748e-01,5.359477124183006369e-01,7.058823529411765163e-01,6.339869281045751315e-01,6.078431372549019107e-01,3.594771241830065356e-01,3.071895424836601496e-01,6.797385620915032955e-01,7.189542483660130712e-01,5.620915032679738577e-01,5.490196078431373028e-01,2.810457516339869288e-01,2.614379084967320410e-01,3.529411764705882582e-01,5.098039215686274161e-01,6.209150326797385766e-01,5.751633986928104125e-01,5.294117647058823595e-01,6.666666666666666297e-01,4.183006535947712545e-01,6.666666666666666297e-01,5.751633986928104125e-01,4.183006535947712545e-01,5.098039215686274161e-01,3.006535947712418166e-01,4.575163398692810302e-01,4.117647058823529216e-01,5.686274509803921351e-01,7.320261437908496260e-01,4.509803921568627527e-01,7.320261437908496260e-01,5.620915032679738577e-01,4.705882352941176405e-01,5.555555555555555802e-01,2.549019607843137081e-01,7.124183006535947937e-01,6.274509803921568540e-01,5.098039215686274161e-01,5.294117647058823595e-01,4.640522875816993631e-01,3.398692810457516478e-01,6.666666666666666297e-01,6.601307189542483522e-01,5.359477124183006369e-01,5.228758169934640820e-01,4.836601307189542509e-01,6.993464052287581278e-01,3.594771241830065356e-01,4.705882352941176405e-01,6.405228758169934089e-01,2.614379084967320410e-01,6.470588235294117974e-01,5.032679738562091387e-01,5.424836601307189143e-01,5.228758169934640820e-01,4.705882352941176405e-01,6.078431372549019107e-01,5.490196078431373028e-01,6.993464052287581278e-01,5.228758169934640820e-01,4.640522875816993631e-01,4.379084967320261423e-01,3.856209150326797563e-01,4.248366013071895320e-01,5.555555555555555802e-01,6.405228758169934089e-01,3.660130718954248130e-01,4.248366013071895320e-01
1.540000000000000000e+02,3.961038961038961248e-01,3.051948051948051854e-01,4.350649350649350433e-01,2.792207792207792028e-01,4.090909090909091161e-01,4.805194805194805130e-01,5.714285714285713969e-01,6.168831168831169220e-01,3.896103896103896291e-01,3.506493506493506551e-01,3.311688311688311681e-01,6.883116883116883189e-01,4.870129870129870087e-01,6.103896103896103709e-01,5.194805194805194315e-01,4.480519480519480346e-01,3.441558441558441594e-01,5.000000000000000000e-01,6.558441558441558961e-01,4.675324675324675217e-01,5.064935064935064402e-01,5.324675324675324228e-01,5.259740259740259827e-01,5.649350649350649567e-01,5.519480519480519654e-01,5.324675324675324228e-01,5.584415584415584055e-01,4.285714285714285476e-01,4.870129870129870087e-01,5.064935064935064402e-01,6.363636363636363535e-01,6.948051948051947591e-01,6.558441558441558961e-01,5.324675324675324228e-01,7.077922077922077504e-01,6.363636363636363535e-01,6.038961038961039307e-01,3.636363636363636465e-01,3.051948051948051854e-01,6.818181818181817677e-01,7.207792207792207417e-01,5.584415584415584055e-01,5.519480519480519654e-01,2.792207792207792028e-01,2.597402597402597157e-01,3.506493506493506551e-01,5.129870129870129913e-01,6.168831168831169220e-01,5.779220779220779480e-01,5.259740259740259827e-01,6.688311688311687764e-01,4.155844155844156118e-01,6.623376623376623362e-01,5.779220779220779480e-01,4.220779220779220520e-01,5.064935064935064402e-01,2.987012987012986898e-01,4.545454545454545303e-01,4.090909090909091161e-01,5.649350649350649567e-01,7.337662337662337331e-01,4.480519480519480346e-01,7.337662337662337331e-01,5.584415584415584055e-01,4.740259740259740173e-01,5.584415584415584055e-01,2.597402597402597157e-01,7.142857142857143016e-01,6.233766233766233622e-01,5.064935064935064402e-01,5.259740259740259827e-01,4.675324675324675217e-01,3.376623376623376638e-01,6.623376623376623362e-01,6.623376623376623362e-01,5.324675324675324228e-01,5.259740259740259827e-01,4.870129870129870087e-01,7.012987012987013102e-01,3.571428571428571508e-01,4.675324675324675217e-01,6.363636363636363535e-01,2.662337662337662114e-01,6.428571428571429047e-01,5.000000000000000000e-01,5.389610389610389740e-01,5.259740259740259827e-01,4.675324675324675217e-01,6.038961038961039307e-01,5.519480519480519654e-01,7.012987012987013102e-01,5.194805194805194315e-01,4.675324675324675217e-01,4.350649350649350433e-01,3.831168831168831335e-01,4.285714285714285476e-01,5.519480519480519654e-01,6.428571428571429047e-01,3.636363636363636465e-01,4.220779220779220520e-01
1.550000000000000000e+02,3.935483870967741993e-01,3.032258064516129004e-01,4.387096774193548487e-01,2.838709677419354871e-01,4.129032258064516125e-01,4.774193548387096753e-01,5.741935483870967971e-01,6.129032258064516236e-01,3.870967741935483764e-01,3.483870967741935498e-01,3.354838709677419595e-01,6.903225806451612767e-01,4.838709677419354982e-01,6.129032258064516236e-01,5.225806451612903247e-01,4.516129032258064391e-01,3.419354838709677269e-01,4.967741935483870885e-01,6.516129032258064502e-01,4.645161290322580849e-01,5.096774193548386789e-01,5.354838709677419706e-01,5.290322580645161477e-01,5.677419354838709742e-01,5.548387096774193283e-01,5.354838709677419706e-01,5.612903225806451513e-01,4.322580645161290258e-01,4.903225806451612656e-01,5.096774193548386789e-01,6.322580645161289814e-01,6.967741935483870996e-01,6.580645161290322731e-01,5.290322580645161477e-01,7.096774193548387455e-01,6.387096774193548043e-01,6.064516129032258007e-01,3.677419354838709631e-01,3.032258064516129004e-01,6.838709677419354538e-01,7.225806451612902803e-01,5.548387096774193283e-01,5.548387096774193283e-01,2.774193548387096642e-01,2.645161290322580738e-01,3.548387096774193727e-01,5.096774193548386789e-01,6.193548387096774466e-01,5.741935483870967971e-01,5.290322580645161477e-01,6.709677419354839190e-01,4.129032258064516125e-01,6.580645161290322731e-01,5.741935483870967971e-01,4.193548387096774355e-01,5.032258064516128560e-01,2.967741935483870774e-01,4.516129032258064391e-01,4.064516129032257896e-01,5.677419354838709742e-01,7.354838709677419262e-01,4.451612903225806717e-01,7.354838709677419262e-01,5.612903225806451513e-01,4.709677419354838523e-01,5.612903225806451513e-01,2.580645161290322509e-01,7.096774193548387455e-01,6.258064516129032695e-01,5.096774193548386789e-01,5.225806451612903247e-01,4.709677419354838523e-01,3.354838709677419595e-01,6.580645161290322731e-01,6.645161290322580960e-01,5.354838709677419706e-01,5.290322580645161477e-01,4.838709677419354982e-01,7.032258064516129226e-01,3.612903225806451402e-01,4.645161290322580849e-01,6.322580645161289814e-01,2.645161290322580738e-01,6.451612903225806273e-01,4.967741935483870885e-01,5.419354838709677935e-01,5.225806451612903247e-01,4.709677419354838523e-01,6.064516129032258007e-01,5.483870967741935054e-01,7.032258064516129226e-01,5.161290322580645018e-01,4.645161290322580849e-01,4.322580645161290258e-01,3.806451612903225534e-01,4.322580645161290258e-01,5.548387096774193283e-01,6.387096774193548043e-01,3.612903225806451402e-01,4.258064516129032029e-01
1.560000000000000000e+02,3.974358974358974117e-01,3.012820512820512664e-01,4.358974358974359031e-01,2.884615384615384359e-01,4.102564102564102422e-01,4.807692307692307820e-01,5.705128205128204844e-01,6.153846153846154188e-01,3.846153846153846367e-01,3.461538461538461453e-01,3.333333333333333148e-01,6.923076923076922906e-01,4.871794871794871695e-01,6.089743589743589203e-01,5.256410256410256610e-01,4.487179487179487336e-01,3.397435897435897578e-01,4.935897435897436125e-01,6.474358974358974672e-01,4.679487179487179516e-01,5.128205128205127750e-01,5.320512820512820484e-01,5.256410256410256610e-01,5.705128205128204844e-01,5.512820512820513219e-01,5.320512820512820484e-01,5.641025641025640969e-01,4.358974358974359031e-01,4.935897435897436125e-01,5.128205128205127750e-01,6.282051282051281937e-01,6.923076923076922906e-01,6.602564102564102422e-01,5.256410256410256610e-01,7.051282051282051766e-01,6.410256410256410797e-01,6.025641025641025328e-01,3.717948717948718063e-01,3.076923076923077094e-01,6.858974358974359031e-01,7.243589743589743390e-01,5.576923076923077094e-01,5.576923076923077094e-01,2.756410256410256610e-01,2.692307692307692180e-01,3.525641025641025883e-01,5.128205128205127750e-01,6.217948717948718063e-01,5.705128205128204844e-01,5.256410256410256610e-01,6.666666666666666297e-01,4.102564102564102422e-01,6.538461538461538547e-01,5.705128205128204844e-01,4.166666666666666852e-01,5.064102564102563875e-01,2.948717948717948789e-01,4.551282051282051211e-01,4.038461538461538547e-01,5.641025641025640969e-01,7.371794871794872250e-01,4.487179487179487336e-01,7.371794871794872250e-01,5.641025641025640969e-01,4.679487179487179516e-01,5.576923076923077094e-01,2.628205128205128305e-01,7.115384615384615641e-01,6.282051282051281937e-01,5.064102564102563875e-01,5.256410256410256610e-01,4.679487179487179516e-01,3.333333333333333148e-01,6.538461538461538547e-01,6.602564102564102422e-01,5.320512820512820484e-01,5.320512820512820484e-01,4.807692307692307820e-01,6.987179487179486781e-01,3.589743589743589758e-01,4.679487179487179516e-01,6.282051282051281937e-01,2.628205128205128305e-01,6.410256410256410797e-01,5.000000000000000000e-01,5.448717948717948234e-01,5.192307692307692735e-01,4.743589743589743390e-01,6.025641025641025328e-01,5.448717948717948234e-01,7.051282051282051766e-01,5.128205128205127750e-01,4.679487179487179516e-01,4.294871794871794601e-01,3.782051282051281937e-01,4.294871794871794601e-01,5.512820512820513219e-01,6.410256410256410797e-01,3.589743589743589758e-01,4.294871794871794601e-01
1.570000000000000000e+02,4.012738853503184933e-01,3.057324840764331086e-01,4.331210191082802696e-01,2.866242038216560428e-01,4.140127388535032038e-01,4.840764331210191118e-01,5.668789808917197304e-01,6.114649681528662173e-01,3.821656050955414274e-01,3.439490445859872403e-01,3.312101910828025297e-01,6.942675159235668358e-01,4.904458598726114671e-01,6.114649681528662173e-01,5.286624203821655987e-01,4.458598726114649802e-01,3.439490445859872403e-01,4.904458598726114671e-01,6.433121019108279937e-01,4.649681528662420460e-01,5.159235668789808882e-01,5.350318471337579540e-01,5.222929936305732435e-01,5.732484076433120856e-01,5.541401273885350198e-01,5.350318471337579540e-01,5.668789808917197304e-01,4.331210191082802696e-01,4.904458598726114671e-01,5.095541401273885329e-01,6.305732484076432831e-01,6.942675159235668358e-01,6.560509554140127042e-01,5.222929936305732435e-01,7.070063694267515464e-01,6.433121019108279937e-01,6.050955414012738620e-01,3.694267515923566614e-01,3.057324840764331086e-01,6.878980891719744806e-01,7.261146496815286122e-01,5.541401273885350198e-01,5.541401273885350198e-01,2.802547770700636875e-01,2.675159235668789770e-01,3.503184713375795956e-01,5.095541401273885329e-01,6.178343949044585726e-01,5.668789808917197304e-01,5.286624203821655987e-01,6.687898089171974148e-01,4.140127388535032038e-01,6.496815286624203489e-01,5.668789808917197304e-01,4.203821656050955591e-01,5.095541401273885329e-01,2.929936305732483981e-01,4.522292993630573354e-01,4.012738853503184933e-01,5.668789808917197304e-01,7.324840764331209675e-01,4.522292993630573354e-01,7.388535031847133228e-01,5.668789808917197304e-01,4.649681528662420460e-01,5.541401273885350198e-01,2.611464968152866217e-01,7.133757961783439017e-01,6.305732484076432831e-01,5.095541401273885329e-01,5.286624203821655987e-01,4.713375796178344013e-01,3.312101910828025297e-01,6.560509554140127042e-01,6.560509554140127042e-01,5.286624203821655987e-01,5.350318471337579540e-01,4.840764331210191118e-01,7.006369426751591911e-01,3.566878980891719508e-01,4.649681528662420460e-01,6.242038216560509278e-01,2.675159235668789770e-01,6.369426751592356384e-01,4.968152866242038224e-01,5.477707006369426646e-01,5.222929936305732435e-01,4.713375796178344013e-01,6.050955414012738620e-01,5.414012738853503093e-01,7.070063694267515464e-01,5.095541401273885329e-01,4.649681528662420460e-01,4.267515923566879144e-01,3.757961783439490722e-01,4.267515923566879144e-01,5.477707006369426646e-01,6.433121019108279937e-01,3.630573248407643061e-01,4.267515923566879144e-01
1.580000000000000000e+02,3.987341772151898889e-01,3.037974683544303889e-01,4.303797468354430555e-01,2.848101265822785000e-01,4.113924050632911666e-01,4.810126582278481111e-01,5.632911392405063333e-01,6.139240506329114444e-01,3.860759493670886111e-01,3.417721518987341667e-01,3.291139240506328889e-01,6.898734177215190000e-01,4.873417721518987222e-01,6.139240506329114444e-01,5.253164556962025555e-01,4.430379746835442778e-01,3.481012658227848333e-01,4.936708860759493889e-01,6.392405063291138889e-01,4.683544303797468333e-01,5.126582278481012223e-01,5.379746835443037778e-01,5.189873417721518889e-01,5.759493670886075556e-01,5.506329113924051111e-01,5.316455696202531112e-01,5.632911392405063333e-01,4.303797468354430555e-01,4.936708860759493889e-01,5.063291139240506666e-01,6.329113924050633333e-01,6.962025316455696666e-01,6.582278481012657778e-01,5.253164556962025555e-01,7.088607594936708889e-01,6.455696202531645556e-01,6.075949367088607778e-01,3.734177215189873333e-01,3.101265822784810000e-01,6.898734177215190000e-01,7.278481012658227778e-01,5.506329113924051111e-01,5.569620253164556667e-01,2.784810126582278333e-01,2.721518987341772222e-01,3.481012658227848333e-01,5.063291139240506666e-01,6.139240506329114444e-01,5.632911392405063333e-01,5.253164556962025555e-01,6.708860759493671111e-01,4.113924050632911666e-01,6.518987341772152222e-01,5.632911392405063333e-01,4.240506329113923889e-01,5.063291139240506666e-01,2.911392405063291111e-01,4.556962025316455556e-01,4.050632911392405000e-01,5.632911392405063333e-01,7.341772151898734444e-01,4.493670886075949444e-01,7.341772151898734444e-01,5.696202531645570000e-01,4.620253164556962222e-01,5.506329113924051111e-01,2.658227848101265556e-01,7.151898734177215555e-01,6.329113924050633333e-01,5.063291139240506666e-01,5.316455696202531112e-01,4.683544303797468333e-01,3.354430379746835555e-01,6.582278481012657778e-01,6.582278481012657778e-01,5.316455696202531112e-01,5.316455696202531112e-01,4.873417721518987222e-01,6.962025316455696666e-01,3.607594936708860556e-01,4.683544303797468333e-01,6.265822784810126667e-01,2.658227848101265556e-01,6.329113924050633333e-01,5.000000000000000000e-01,5.506329113924051111e-01,5.253164556962025555e-01,4.683544303797468333e-01,6.075949367088607778e-01,5.443037974683544444e-01,7.088607594936708889e-01,5.063291139240506666e-01,4.683544303797468333e-01,4.303797468354430555e-01,3.797468354430380000e-01,4.240506329113923889e-01,5.506329113924051111e-01,6.392405063291138889e-01,3.607594936708860556e-01,4.240506329113923889e-01
1.590000000000000000e+02,4.025157232704402732e-01,3.018867924528301772e-01,4.339622641509434109e-01,2.830188679245282946e-01,4.088050314465409008e-01,4.842767295597484312e-01,5.660377358490565891e-01,6.100628930817609819e-01,3.836477987421383906e-01,3.396226415094339424e-01,3.270440251572326873e-01,6.855345911949685123e-01,4.905660377358490587e-01,6.100628930817609819e-01,5.220125786163521964e-01,4.402515723270440384e-01,3.522012578616351974e-01,4.968553459119496862e-01,6.415094339622641195e-01,4.654088050314465486e-01,5.094339622641509413e-01,5.408805031446540790e-01,5.220125786163521964e-01,5.786163522012578442e-01,5.471698113207547065e-01,5.283018867924528239e-01,5.660377358490565891e-01,4.276729559748427834e-01,4.905660377358490587e-01,5.031446540880503138e-01,6.352201257861634920e-01,6.981132075471697673e-01,6.603773584905660021e-01,5.283018867924528239e-01,7.106918238993710224e-01,6.415094339622641195e-01,6.100628930817609819e-01,3.710691823899370800e-01,3.081761006289308047e-01,6.855345911949685123e-01,7.295597484276729050e-01,5.534591194968553340e-01,5.534591194968553340e-01,2.767295597484276670e-01,2.704402515723270395e-01,3.522012578616351974e-01,5.031446540880503138e-01,6.100628930817609819e-01,5.597484276729559616e-01,5.220125786163521964e-01,6.666666666666666297e-01,4.150943396226415283e-01,6.477987421383647471e-01,5.660377358490565891e-01,4.213836477987421558e-01,5.094339622641509413e-01,2.893081761006289221e-01,4.528301886792452935e-01,4.025157232704402732e-01,5.660377358490565891e-01,7.358490566037735325e-01,4.528301886792452935e-01,7.295597484276729050e-01,5.723270440251572166e-01,4.591194968553459210e-01,5.534591194968553340e-01,2.704402515723270395e-01,7.169811320754716499e-01,6.352201257861634920e-01,5.031446540880503138e-01,5.345911949685534514e-01,4.716981132075471761e-01,3.396226415094339424e-01,6.540880503144653746e-01,6.540880503144653746e-01,5.345911949685534514e-01,5.283018867924528239e-01,4.842767295597484312e-01,6.981132075471697673e-01,3.584905660377358250e-01,4.654088050314465486e-01,6.289308176100628645e-01,2.641509433962264120e-01,6.289308176100628645e-01,4.968553459119496862e-01,5.534591194968553340e-01,5.283018867924528239e-01,4.716981132075471761e-01,6.100628930817609819e-01,5.471698113207547065e-01,7.106918238993710224e-01,5.031446540880503138e-01,4.716981132075471761e-01,4.339622641509434109e-01,3.836477987421383906e-01,4.213836477987421558e-01,5.471698113207547065e-01,6.415094339622641195e-01,3.647798742138364525e-01,4.276729559748427834e-01
1.600000000000000000e+02,4.000000000000000222e-01,2.999999999999999889e-01,4.375000000000000000e-01,2.874999999999999778e-01,4.062500000000000000e-01,4.812500000000000111e-01,5.625000000000000000e-01,6.125000000000000444e-01,3.812499999999999778e-01,3.375000000000000222e-01,3.250000000000000111e-01,6.812500000000000222e-01,4.874999999999999889e-01,6.125000000000000444e-01,5.250000000000000222e-01,4.375000000000000000e-01,3.562500000000000111e-01,5.000000000000000000e-01,6.374999999999999556e-01,4.625000000000000222e-01,5.062499999999999778e-01,5.437499999999999556e-01,5.187500000000000444e-01,5.812500000000000444e-01,5.437499999999999556e-01,5.250000000000000222e-01,5.687499999999999778e-01,4.249999999999999889e-01,4.874999999999999889e-01,5.000000000000000000e-01,6.312499999999999778e-01,6.999999999999999556e-01,6.624999999999999778e-01,5.312500000000000000e-01,7.062500000000000444e-01,6.437500000000000444e-01,6.125000000000000444e-01,3.687500000000000222e-01,3.062500000000000222e-01,6.875000000000000000e-01,7.312499999999999556e-01,5.500000000000000444e-01,5.500000000000000444e-01,2.812500000000000000e-01,2.687499999999999889e-01,3.499999999999999778e-01,5.000000000000000000e-01,6.125000000000000444e-01,5.562500000000000222e-01,5.187500000000000444e-01,6.624999999999999778e-01,4.187500000000000111e-01,6.500000000000000222e-01,5.625000000000000000e-01,4.249999999999999889e-01,5.062499999999999778e-01,2.937500000000000111e-01,4.500000000000000111e-01,4.062500000000000000e-01,5.687499999999999778e-01,7.375000000000000444e-01,4.500000000000000111e-01,7.249999999999999778e-01,5.687499999999999778e-01,4.562499999999999889e-01,5.562500000000000222e-01,2.687499999999999889e-01,7.187500000000000000e-01,6.374999999999999556e-01,5.000000000000000000e-01,5.374999999999999778e-01,4.749999999999999778e-01,3.375000000000000222e-01,6.562500000000000000e-01,6.562500000000000000e-01,5.374999999999999778e-01,5.312500000000000000e-01,4.874999999999999889e-01,6.937499999999999778e-01,3.562500000000000111e-01,4.687500000000000000e-01,6.312499999999999778e-01,2.687499999999999889e-01,6.250000000000000000e-01,5.000000000000000000e-01,5.562500000000000222e-01,5.312500000000000000e-01,4.687500000000000000e-01,6.125000000000000444e-01,5.437499999999999556e-01,7.125000000000000222e-01,5.062499999999999778e-01,4.687500000000000000e-01,4.375000000000000000e-01,3.812499999999999778e-01,4.187500000000000111e-01,5.437499999999999556e-01,6.374999999999999556e-01,3.687500000000000222e-01,4.312500000000000222e-01
1.610000000000000000e+02,4.037267080745341463e-01,2.981366459627329268e-01,4.409937888198757761e-01,2.857142857142856984e-01,4.037267080745341463e-01,4.782608695652174058e-01,5.590062111801241684e-01,6.086956521739130821e-01,3.788819875776397450e-01,3.354037267080745566e-01,3.229813664596273282e-01,6.770186335403726163e-01,4.844720496894410200e-01,6.149068322981366963e-01,5.279503105590062084e-01,4.409937888198757761e-01,3.540372670807453437e-01,4.968944099378881929e-01,6.335403726708074279e-01,4.658385093167701774e-01,5.093167701863353658e-01,5.403726708074534368e-01,5.155279503105589800e-01,5.838509316770186253e-01,5.465838509316770510e-01,5.217391304347825942e-01,5.652173913043477826e-01,4.285714285714285476e-01,4.906832298136645787e-01,5.031055900621117516e-01,6.273291925465838137e-01,6.956521739130434590e-01,6.583850931677018847e-01,5.341614906832298226e-01,7.080745341614906874e-01,6.459627329192546563e-01,6.086956521739130821e-01,3.726708074534161308e-01,3.043478260869565410e-01,6.832298136645962305e-01,7.329192546583851442e-01,5.465838509316770510e-01,5.527950310559006653e-01,2.857142857142856984e-01,2.670807453416149113e-01,3.478260869565217295e-01,5.031055900621117516e-01,6.149068322981366963e-01,5.590062111801241684e-01,5.155279503105589800e-01,6.645962732919254989e-01,4.161490683229813747e-01,6.521739130434782705e-01,5.590062111801241684e-01,4.285714285714285476e-01,5.031055900621117516e-01,2.919254658385093126e-01,4.534161490683230045e-01,4.037267080745341463e-01,5.714285714285713969e-01,7.391304347826086474e-01,4.472049689440993903e-01,7.267080745341615300e-01,5.652173913043477826e-01,4.596273291925465632e-01,5.590062111801241684e-01,2.732919254658385255e-01,7.142857142857143016e-01,6.397515527950310421e-01,4.968944099378881929e-01,5.341614906832298226e-01,4.720496894409937916e-01,3.416149068322981153e-01,6.521739130434782705e-01,6.521739130434782705e-01,5.403726708074534368e-01,5.279503105590062084e-01,4.844720496894410200e-01,6.894409937888198447e-01,3.540372670807453437e-01,4.658385093167701774e-01,6.335403726708074279e-01,2.670807453416149113e-01,6.273291925465838137e-01,4.968944099378881929e-01,5.590062111801241684e-01,5.341614906832298226e-01,4.720496894409937916e-01,6.086956521739130821e-01,5.465838509316770510e-01,7.142857142857143016e-01,5.093167701863353658e-01,4.658385093167701774e-01,4.409937888198757761e-01,3.850931677018633592e-01,4.223602484472049889e-01,5.403726708074534368e-01,6.335403726708074279e-01,3.726708074534161308e-01,4.285714285714285476e-01
1.620000000000000000e+02,4.074074074074073848e-01,2.962962962962962798e-01,4.444444444444444198e-01,2.839506172839506015e-01,4.074074074074073848e-01,4.814814814814814548e-01,5.617283950617284471e-01,6.111111111111111605e-01,3.765432098765432167e-01,3.395061728395061817e-01,3.209876543209876365e-01,6.790123456790123635e-01,4.814814814814814548e-01,6.172839506172839164e-01,5.246913580246913567e-01,4.444444444444444198e-01,3.518518518518518601e-01,5.000000000000000000e-01,6.358024691358025171e-01,4.691358024691357764e-01,5.123456790123457338e-01,5.370370370370370905e-01,5.123456790123457338e-01,5.864197530864198038e-01,5.432098765432098464e-01,5.246913580246913567e-01,5.617283950617284471e-01,4.320987654320987414e-01,4.938271604938271331e-01,5.000000000000000000e-01,6.234567901234567833e-01,6.913580246913579863e-01,6.543209876543210068e-01,5.370370370370370905e-01,7.037037037037037202e-01,6.419753086419752730e-01,6.049382716049382935e-01,3.703703703703703498e-01,3.024691358024691468e-01,6.790123456790123635e-01,7.283950617283950768e-01,5.493827160493827133e-01,5.555555555555555802e-01,2.901234567901234684e-01,2.654320987654321118e-01,3.456790123456789932e-01,5.000000000000000000e-01,6.111111111111111605e-01,5.617283950617284471e-01,5.123456790123457338e-01,6.666666666666666297e-01,4.135802469135802517e-01,6.543209876543210068e-01,5.555555555555555802e-01,4.320987654320987414e-01,5.061728395061728669e-01,2.962962962962962798e-01,4.506172839506172867e-01,4.074074074074073848e-01,5.740740740740740700e-01,7.407407407407406996e-01,4.444444444444444198e-01,7.283950617283950768e-01,5.679012345679012030e-01,4.629629629629629650e-01,5.555555555555555802e-01,2.716049382716049232e-01,7.098765432098765871e-01,6.419753086419752730e-01,5.000000000000000000e-01,5.370370370370370905e-01,4.753086419753086433e-01,3.395061728395061817e-01,6.543209876543210068e-01,6.543209876543210068e-01,5.370370370370370905e-01,5.308641975308642236e-01,4.814814814814814548e-01,6.913580246913579863e-01,3.580246913580246715e-01,4.691358024691357764e-01,6.296296296296296502e-01,2.654320987654321118e-01,6.234567901234567833e-01,4.938271604938271331e-01,5.555555555555555802e-01,5.370370370370370905e-01,4.691358024691357764e-01,6.049382716049382935e-01,5.432098765432098464e-01,7.160493827160493430e-01,5.061728395061728669e-01,4.629629629629629650e-01,4.382716049382716084e-01,3.888888888888888951e-01,4.197530864197530631e-01,5.370370370370370905e-01,6.358024691358025171e-01,3.765432098765432167e-01,4.259259259259259300e-01
1.630000000000000000e+02,4.049079754601226933e-01,3.006134969325153228e-01,4.417177914110429482e-01,2.883435582822085896e-01,4.049079754601226933e-01,4.846625766871165419e-01,5.644171779141103906e-01,6.134969325153374342e-01,3.803680981595092270e-01,3.374233128834355777e-01,3.251533742331288446e-01,6.748466257668711554e-01,4.846625766871165419e-01,6.196319018404907730e-01,5.276073619631901357e-01,4.478527607361963425e-01,3.558282208588957052e-01,5.030674846625766694e-01,6.380368098159509005e-01,4.662576687116564145e-01,5.092024539877300082e-01,5.337423312883435855e-01,5.092024539877300082e-01,5.828220858895705181e-01,5.398773006134969243e-01,5.214723926380367969e-01,5.582822085889570518e-01,4.294478527607362150e-01,4.907975460122699363e-01,5.030674846625766694e-01,6.196319018404907730e-01,6.871165644171779441e-01,6.564417177914110280e-01,5.337423312883435855e-01,6.993865030674846217e-01,6.380368098159509005e-01,6.073619631901840954e-01,3.742331288343558326e-01,3.006134969325153228e-01,6.809815950920244942e-01,7.300613496932515378e-01,5.521472392638037130e-01,5.582822085889570518e-01,2.883435582822085896e-01,2.638036809815950678e-01,3.496932515337423109e-01,5.030674846625766694e-01,6.073619631901840954e-01,5.582822085889570518e-01,5.092024539877300082e-01,6.687116564417178166e-01,4.171779141104294264e-01,6.564417177914110280e-01,5.521472392638037130e-01,4.355828220858895539e-01,5.030674846625766694e-01,2.944785276073619840e-01,4.478527607361963425e-01,4.110429447852760876e-01,5.705521472392638405e-01,7.423312883435583265e-01,4.478527607361963425e-01,7.300613496932515378e-01,5.644171779141103906e-01,4.662576687116564145e-01,5.582822085889570518e-01,2.699386503067484622e-01,7.116564417177914104e-01,6.441717791411042393e-01,5.030674846625766694e-01,5.337423312883435855e-01,4.785276073619632031e-01,3.374233128834355777e-01,6.564417177914110280e-01,6.564417177914110280e-01,5.398773006134969243e-01,5.276073619631901357e-01,4.846625766871165419e-01,6.871165644171779441e-01,3.558282208588957052e-01,4.723926380368098088e-01,6.319018404907975617e-01,2.699386503067484622e-01,6.196319018404907730e-01,4.907975460122699363e-01,5.521472392638037130e-01,5.398773006134969243e-01,4.723926380368098088e-01,6.012269938650306456e-01,5.398773006134969243e-01,7.177914110429447492e-01,5.092024539877300082e-01,4.601226993865030757e-01,4.417177914110429482e-01,3.865030674846625658e-01,4.171779141104294264e-01,5.337423312883435855e-01,6.319018404907975617e-01,3.803680981595092270e-01,4.294478527607362150e-01
1.640000000000000000e+02,4.024390243902439268e-01,2.987804878048780366e-01,4.451219512195122019e-01,2.926829268292682751e-01,4.085365853658536328e-01,4.878048780487804770e-01,5.609756097560976151e-01,6.158536585365853577e-01,3.841463414634146423e-01,3.353658536585366057e-01,3.231707317073170826e-01,6.768292682926829729e-01,4.878048780487804770e-01,6.219512195121951192e-01,5.243902439024390461e-01,4.512195121951219634e-01,3.536585365853658347e-01,5.000000000000000000e-01,6.402439024390244038e-01,4.634146341463414864e-01,5.060975609756097615e-01,5.304878048780488076e-01,5.121951219512195230e-01,5.792682926829267887e-01,5.365853658536585691e-01,5.243902439024390461e-01,5.609756097560976151e-01,4.268292682926829174e-01,4.878048780487804770e-01,5.060975609756097615e-01,6.158536585365853577e-01,6.890243902439023849e-01,6.585365853658536883e-01,5.365853658536585691e-01,7.012195121951219079e-01,6.341463414634146423e-01,6.097560975609755962e-01,3.719512195121951192e-01,3.048780487804877981e-01,6.768292682926829729e-01,7.317073170731707155e-01,5.548780487804878536e-01,5.548780487804878536e-01,2.926829268292682751e-01,2.621951219512195230e-01,3.475609756097560732e-01,5.000000000000000000e-01,6.097560975609755962e-01,5.609756097560976151e-01,5.121951219512195230e-01,6.646341463414634498e-01,4.207317073170731558e-01,6.524390243902439268e-01,5.487804878048780921e-01,4.329268292682926789e-01,5.000000000000000000e-01,2.987804878048780366e-01,4.451219512195122019e-01,4.085365853658536328e-01,5.670731707317072656e-01,7.378048780487804770e-01,4.512195121951219634e-01,7.317073170731707155e-01,5.670731707317072656e-01,4.695121951219511924e-01,5.609756097560976151e-01,2.682926829268292845e-01,7.134146341463414309e-01,6.402439024390244038e-01,5.000000000000000000e-01,5.304878048780488076e-01,4.756097560975609539e-01,3.353658536585366057e-01,6.524390243902439268e-01,6.524390243902439268e-01,5.426829268292683306e-01,5.304878048780488076e-01,4.878048780487804770e-01,6.890243902439023849e-01,3.597560975609755962e-01,4.695121951219511924e-01,6.280487804878048808e-01,2.743902439024390461e-01,6.158536585365853577e-01,4.878048780487804770e-01,5.487804878048780921e-01,5.365853658536585691e-01,4.756097560975609539e-01,5.975609756097560732e-01,5.365853658536585691e-01,7.134146341463414309e-01,5.060975609756097615e-01,4.573170731707317249e-01,4.390243902439024404e-01,3.841463414634146423e-01,4.146341463414633943e-01,5.304878048780488076e-01,6.341463414634146423e-01,3.780487804878048808e-01,4.329268292682926789e-01
1.650000000000000000e+02,4.060606060606060663e-01,3.030303030303030387e-01,4.484848484848484862e-01,2.909090909090908950e-01,4.060606060606060663e-01,4.848484848484848619e-01,5.636363636363636020e-01,6.121212121212120660e-01,3.878787878787878785e-01,3.333333333333333148e-01,3.272727272727272707e-01,6.787878787878788289e-01,4.909090909090909061e-01,6.242424242424242653e-01,5.212121212121212377e-01,4.484848484848484862e-01,3.515151515151515027e-01,5.030303030303030498e-01,6.363636363636363535e-01,4.666666666666666741e-01,5.090909090909090384e-01,5.272727272727272263e-01,5.151515151515151381e-01,5.818181818181817899e-01,5.333333333333333259e-01,5.272727272727272263e-01,5.575757575757576134e-01,4.242424242424242542e-01,4.848484848484848619e-01,5.090909090909090384e-01,6.181818181818181657e-01,6.909090909090909172e-01,6.606060606060606410e-01,5.393939393939394256e-01,7.030303030303030054e-01,6.363636363636363535e-01,6.060606060606060774e-01,3.696969696969696906e-01,3.030303030303030387e-01,6.787878787878788289e-01,7.333333333333332815e-01,5.575757575757576134e-01,5.575757575757576134e-01,2.909090909090908950e-01,2.606060606060606188e-01,3.515151515151515027e-01,5.030303030303030498e-01,6.060606060606060774e-01,5.575757575757576134e-01,5.090909090909090384e-01,6.606060606060606410e-01,4.242424242424242542e-01,6.484848484848484418e-01,5.515151515151515138e-01,4.363636363636363424e-01,4.969696969696969502e-01,2.969696969696969946e-01,4.424242424242424421e-01,4.121212121212121104e-01,5.696969696969697017e-01,7.393939393939393812e-01,4.484848484848484862e-01,7.272727272727272929e-01,5.696969696969697017e-01,4.727272727272727182e-01,5.636363636363636020e-01,2.727272727272727071e-01,7.151515151515152047e-01,6.363636363636363535e-01,5.030303030303030498e-01,5.272727272727272263e-01,4.787878787878787623e-01,3.333333333333333148e-01,6.545454545454545414e-01,6.545454545454545414e-01,5.393939393939394256e-01,5.272727272727272263e-01,4.848484848484848619e-01,6.909090909090909172e-01,3.575757575757576023e-01,4.727272727272727182e-01,6.242424242424242653e-01,2.727272727272727071e-01,6.181818181818181657e-01,4.909090909090909061e-01,5.515151515151515138e-01,5.393939393939394256e-01,4.727272727272727182e-01,5.999999999999999778e-01,5.393939393939394256e-01,7.151515151515152047e-01,5.030303030303030498e-01,4.545454545454545303e-01,4.424242424242424421e-01,3.878787878787878785e-01,4.121212121212121104e-01,5.333333333333333259e-01,6.363636363636363535e-01,3.818181818181818343e-01,4.363636363636363424e-01
1.660000000000000000e+02,4.036144578313253239e-01,3.072289156626505924e-01,4.457831325301204739e-01,2.951807228915662717e-01,4.096385542168674565e-01,4.819277108433734913e-01,5.602409638554216587e-01,6.084337349397590522e-01,3.915662650602409478e-01,3.373493975903614217e-01,3.253012048192771011e-01,6.746987951807228434e-01,4.879518072289156794e-01,6.265060240963855609e-01,5.240963855421686413e-01,4.457831325301204739e-01,3.493975903614457978e-01,5.000000000000000000e-01,6.325301204819276935e-01,4.698795180722891707e-01,5.060240963855421326e-01,5.301204819277108848e-01,5.120481927710843761e-01,5.843373493975904109e-01,5.301204819277108848e-01,5.240963855421686413e-01,5.542168674698795261e-01,4.277108433734939652e-01,4.879518072289156794e-01,5.060240963855421326e-01,6.204819277108434283e-01,6.927710843373493521e-01,6.566265060240963347e-01,5.361445783132530174e-01,7.048192771084337283e-01,6.385542168674698260e-01,6.024096385542169196e-01,3.734939759036144391e-01,3.012048192771084598e-01,6.807228915662650870e-01,7.349397590361446131e-01,5.602409638554216587e-01,5.542168674698795261e-01,2.891566265060240837e-01,2.590361445783132543e-01,3.554216867469879304e-01,5.060240963855421326e-01,6.084337349397590522e-01,5.542168674698795261e-01,5.120481927710843761e-01,6.626506024096385783e-01,4.216867469879518326e-01,6.506024096385542022e-01,5.542168674698795261e-01,4.397590361445782858e-01,4.939759036144578119e-01,3.012048192771084598e-01,4.397590361445782858e-01,4.156626506024096446e-01,5.722891566265060348e-01,7.409638554216867457e-01,4.518072289156626620e-01,7.289156626506023695e-01,5.722891566265060348e-01,4.759036144578313032e-01,5.662650602409639022e-01,2.710843373493975750e-01,7.108433734939758608e-01,6.385542168674698260e-01,5.060240963855421326e-01,5.240963855421686413e-01,4.759036144578313032e-01,3.373493975903614217e-01,6.566265060240963347e-01,6.566265060240963347e-01,5.361445783132530174e-01,5.240963855421686413e-01,4.879518072289156794e-01,6.927710843373493521e-01,3.614457831325301185e-01,4.759036144578313032e-01,6.204819277108434283e-01,2.710843373493975750e-01,6.204819277108434283e-01,4.879518072289156794e-01,5.542168674698795261e-01,5.421686746987951500e-01,4.698795180722891707e-01,6.024096385542169196e-01,5.361445783132530174e-01,7.168674698795181044e-01,5.060240963855421326e-01,4.518072289156626620e-01,4.457831325301204739e-01,3.915662650602409478e-01,4.156626506024096446e-01,5.361445783132530174e-01,6.385542168674698260e-01,3.855421686746988152e-01,4.337349397590361533e-01
1.670000000000000000e+02,4.011976047904191600e-01,3.053892215568862478e-01,4.491017964071856161e-01,2.934131736526945922e-01,4.131736526946107602e-01,4.790419161676646720e-01,5.628742514970059840e-01,6.107784431137724956e-01,3.892215568862275599e-01,3.353293413173652482e-01,3.233532934131736480e-01,6.766467065868263520e-01,4.910179640718562721e-01,6.287425149700598404e-01,5.269461077844311836e-01,4.431137724550898160e-01,3.473053892215569038e-01,5.029940119760478723e-01,6.347305389221556959e-01,4.670658682634730718e-01,5.089820359281437279e-01,5.329341317365269282e-01,5.089820359281437279e-01,5.868263473053891843e-01,5.269461077844311836e-01,5.209580838323353280e-01,5.508982035928143839e-01,4.251497005988024158e-01,4.850299401197604721e-01,5.089820359281437279e-01,6.167664670658682402e-01,6.946107784431138077e-01,6.586826347305388962e-01,5.389221556886227837e-01,7.065868263473054078e-01,6.407185628742515515e-01,6.047904191616766401e-01,3.712574850299401041e-01,2.994011976047903922e-01,6.766467065868263520e-01,7.365269461077844637e-01,5.628742514970059840e-01,5.508982035928143839e-01,2.874251497005987921e-01,2.574850299401197362e-01,3.532934131736527039e-01,5.029940119760478723e-01,6.047904191616766401e-01,5.508982035928143839e-01,5.149700598802394724e-01,6.646706586826347518e-01,4.191616766467065602e-01,6.526946107784431517e-01,5.568862275449101285e-01,4.371257485029940160e-01,4.970059880239520722e-01,2.994011976047903922e-01,4.371257485029940160e-01,4.131736526946107602e-01,5.688622754491018396e-01,7.425149700598802083e-01,4.491017964071856161e-01,7.245508982035928636e-01,5.748502994011975842e-01,4.790419161676646720e-01,5.628742514970059840e-01,2.694610778443113919e-01,7.065868263473054078e-01,6.407185628742515515e-01,5.029940119760478723e-01,5.269461077844311836e-01,4.790419161676646720e-01,3.353293413173652482e-01,6.586826347305388962e-01,6.586826347305388962e-01,5.389221556886227837e-01,5.269461077844311836e-01,4.910179640718562721e-01,6.946107784431138077e-01,3.652694610778443041e-01,4.730538922155688719e-01,6.167664670658682402e-01,2.694610778443113919e-01,6.167664670658682402e-01,4.910179640718562721e-01,5.568862275449101285e-01,5.449101796407185283e-01,4.730538922155688719e-01,5.988023952095807845e-01,5.329341317365269282e-01,7.185628742514970080e-01,5.029940119760478723e-01,4.491017964071856161e-01,4.491017964071856161e-01,3.952095808383233599e-01,4.131736526946107602e-01,5.389221556886227837e-01,6.407185628742515515e-01,3.892215568862275599e-01,4.311377245508982159e-01
1.680000000000000000e+02,3.988095238095238360e-01,3.035714285714285476e-01,4.464285714285714524e-01,2.976190476190476164e-01,4.166666666666666852e-01,4.821428571428571508e-01,5.654761904761904656e-01,6.130952380952381375e-01,3.928571428571428492e-01,3.333333333333333148e-01,3.273809523809523836e-01,6.726190476190476719e-01,4.880952380952380820e-01,6.250000000000000000e-01,5.238095238095238360e-01,4.404761904761904656e-01,3.452380952380952328e-01,5.059523809523809312e-01,6.369047619047618625e-01,4.642857142857143016e-01,5.119047619047618625e-01,5.357142857142856984e-01,5.059523809523809312e-01,5.833333333333333703e-01,5.297619047619047672e-01,5.178571428571429047e-01,5.476190476190476719e-01,4.226190476190476164e-01,4.880952380952380820e-01,5.059523809523809312e-01,6.190476190476190688e-01,6.904761904761904656e-01,6.607142857142856984e-01,5.416666666666666297e-01,7.023809523809523281e-01,6.428571428571429047e-01,6.071428571428570953e-01,3.750000000000000000e-01,3.035714285714285476e-01,6.785714285714286031e-01,7.380952380952381375e-01,5.654761904761904656e-01,5.535714285714286031e-01,2.857142857142856984e-01,2.559523809523809312e-01,3.511904761904761640e-01,5.000000000000000000e-01,6.011904761904761640e-01,5.476190476190476719e-01,5.178571428571429047e-01,6.666666666666666297e-01,4.166666666666666852e-01,6.547619047619047672e-01,5.595238095238095344e-01,4.404761904761904656e-01,5.000000000000000000e-01,3.035714285714285476e-01,4.345238095238095344e-01,4.107142857142856984e-01,5.714285714285713969e-01,7.440476190476190688e-01,4.523809523809523836e-01,7.261904761904761640e-01,5.773809523809523281e-01,4.821428571428571508e-01,5.654761904761904656e-01,2.678571428571428492e-01,7.023809523809523281e-01,6.369047619047618625e-01,5.000000000000000000e-01,5.297619047619047672e-01,4.761904761904761640e-01,3.333333333333333148e-01,6.607142857142856984e-01,6.607142857142856984e-01,5.357142857142856984e-01,5.238095238095238360e-01,4.880952380952380820e-01,6.904761904761904656e-01,3.630952380952380820e-01,4.702380952380952328e-01,6.190476190476190688e-01,2.678571428571428492e-01,6.190476190476190688e-01,4.940476190476190688e-01,5.595238095238095344e-01,5.476190476190476719e-01,4.702380952380952328e-01,6.011904761904761640e-01,5.357142857142856984e-01,7.142857142857143016e-01,5.000000000000000000e-01,4.523809523809523836e-01,4.464285714285714524e-01,3.988095238095238360e-01,4.107142857142856984e-01,5.416666666666666297e-01,6.428571428571429047e-01,3.869047619047619180e-01,4.345238095238095344e-01
1.690000000000000000e+02,4.023668639053254448e-01,3.017751479289940697e-01,4.437869822485207005e-01,2.958579881656804855e-01,4.142011834319526686e-01,4.792899408284023721e-01,5.621301775147928836e-01,6.153846153846154188e-01,3.905325443786982209e-01,3.372781065088757413e-01,3.254437869822485174e-01,6.686390532544378429e-01,4.911242603550295960e-01,6.213017751479289474e-01,5.207100591715976279e-01,4.378698224852071164e-01,3.491124260355029651e-01,5.088757396449704595e-01,6.390532544378698665e-01,4.615384615384615641e-01,5.147928994082839882e-01,5.384615384615384359e-01,5.088757396449704595e-01,5.857988165680473314e-01,5.266272189349112676e-01,5.207100591715976279e-01,5.502958579881657153e-01,4.201183431952662528e-01,4.852071005917159563e-01,5.088757396449704595e-01,6.213017751479289474e-01,6.863905325443786509e-01,6.627218934911243142e-01,5.443786982248520756e-01,6.982248520710059303e-01,6.390532544378698665e-01,6.094674556213017791e-01,3.727810650887574129e-01,3.076923076923077094e-01,6.745562130177514826e-01,7.396449704142011861e-01,5.680473372781065233e-01,5.502958579881657153e-01,2.899408284023668458e-01,2.544378698224852298e-01,3.491124260355029651e-01,4.970414201183431802e-01,5.976331360946746107e-01,5.502958579881657153e-01,5.207100591715976279e-01,6.686390532544378429e-01,4.142011834319526686e-01,6.568047337278106745e-01,5.562130177514792440e-01,4.378698224852071164e-01,4.970414201183431802e-01,3.017751479289940697e-01,4.378698224852071164e-01,4.142011834319526686e-01,5.739644970414201630e-01,7.455621301775148257e-01,4.556213017751479244e-01,7.278106508875740177e-01,5.798816568047336917e-01,4.852071005917159563e-01,5.621301775147928836e-01,2.721893491124260378e-01,6.982248520710059303e-01,6.331360946745562268e-01,5.029585798816568198e-01,5.325443786982249073e-01,4.733727810650887324e-01,3.372781065088757413e-01,6.627218934911243142e-01,6.568047337278106745e-01,5.384615384615384359e-01,5.207100591715976279e-01,4.852071005917159563e-01,6.863905325443786509e-01,3.609467455621301890e-01,4.733727810650887324e-01,6.153846153846154188e-01,2.662721893491124536e-01,6.153846153846154188e-01,4.970414201183431802e-01,5.621301775147928836e-01,5.502958579881657153e-01,4.733727810650887324e-01,5.976331360946746107e-01,5.384615384615384359e-01,7.159763313609467383e-01,4.970414201183431802e-01,4.497041420118343402e-01,4.497041420118343402e-01,3.964497041420118606e-01,4.142011834319526686e-01,5.384615384615384359e-01,6.449704142011833952e-01,3.846153846153846367e-01,4.319526627218934767e-01
1.700000000000000000e+02,4.058823529411764719e-01,2.999999999999999889e-01,4.470588235294117863e-01,2.941176470588235392e-01,4.117647058823529216e-01,4.823529411764705954e-01,5.647058823529411686e-01,6.117647058823529882e-01,3.882352941176470673e-01,3.411764705882353033e-01,3.235294117647058987e-01,6.647058823529411464e-01,4.882352941176470451e-01,6.176470588235294379e-01,5.176470588235294601e-01,4.352941176470588314e-01,3.470588235294117530e-01,5.058823529411764497e-01,6.411764705882353477e-01,4.647058823529411908e-01,5.176470588235294601e-01,5.411764705882352589e-01,5.117647058823528994e-01,5.882352941176470784e-01,5.294117647058823595e-01,5.176470588235294601e-01,5.529411764705882693e-01,4.235294117647058765e-01,4.823529411764705954e-01,5.117647058823528994e-01,6.176470588235294379e-01,6.823529411764706065e-01,6.647058823529411464e-01,5.470588235294118196e-01,6.999999999999999556e-01,6.411764705882353477e-01,6.058823529411764275e-01,3.764705882352941124e-01,3.058823529411764941e-01,6.764705882352941568e-01,7.411764705882353255e-01,5.647058823529411686e-01,5.470588235294118196e-01,2.882352941176470340e-01,2.529411764705882248e-01,3.470588235294117530e-01,5.000000000000000000e-01,5.941176470588235281e-01,5.529411764705882693e-01,5.235294117647059098e-01,6.647058823529411464e-01,4.117647058823529216e-01,6.588235294117646967e-01,5.588235294117647189e-01,4.352941176470588314e-01,4.941176470588235503e-01,2.999999999999999889e-01,4.352941176470588314e-01,4.117647058823529216e-01,5.764705882352940680e-01,7.470588235294117752e-01,4.529411764705882359e-01,7.294117647058823151e-01,5.823529411764706287e-01,4.882352941176470451e-01,5.588235294117647189e-01,2.705882352941176294e-01,6.999999999999999556e-01,6.352941176470587870e-01,5.000000000000000000e-01,5.294117647058823595e-01,4.705882352941176405e-01,3.411764705882353033e-01,6.647058823529411464e-01,6.529411764705882470e-01,5.411764705882352589e-01,5.176470588235294601e-01,4.823529411764705954e-01,6.882352941176470562e-01,3.647058823529411575e-01,4.764705882352940902e-01,6.176470588235294379e-01,2.647058823529411797e-01,6.117647058823529882e-01,5.000000000000000000e-01,5.588235294117647189e-01,5.470588235294118196e-01,4.705882352941176405e-01,5.999999999999999778e-01,5.411764705882352589e-01,7.176470588235294157e-01,5.000000000000000000e-01,4.529411764705882359e-01,4.529411764705882359e-01,3.941176470588235170e-01,4.176470588235294268e-01,5.411764705882352589e-01,6.470588235294117974e-01,3.882352941176470673e-01,4.352941176470588314e-01
1.710000000000000000e+02,4.035087719298245390e-01,2.982456140350877027e-01,4.444444444444444198e-01,2.982456140350877027e-01,4.093567251461988077e-01,4.795321637426900319e-01,5.672514619883041176e-01,6.140350877192982670e-01,3.918128654970760016e-01,3.391812865497075835e-01,3.216374269005847775e-01,6.608187134502924165e-01,4.853801169590643005e-01,6.140350877192982670e-01,5.146198830409356439e-01,4.327485380116958824e-01,3.450292397660818522e-01,5.087719298245614308e-01,6.374269005847953418e-01,4.619883040935672258e-01,5.204678362573099681e-01,5.380116959064327187e-01,5.146198830409356439e-01,5.906432748538011923e-01,5.263157894736841813e-01,5.146198830409356439e-01,5.555555555555555802e-01,4.269005847953216137e-01,4.853801169590643005e-01,5.087719298245614308e-01,6.198830409356724802e-01,6.842105263157894912e-01,6.608187134502924165e-01,5.497076023391812560e-01,7.017543859649122417e-01,6.432748538011695549e-01,6.023391812865497297e-01,3.742690058479531956e-01,3.040935672514619714e-01,6.725146198830409539e-01,7.368421052631578538e-01,5.672514619883041176e-01,5.497076023391812560e-01,2.923976608187134341e-01,2.514619883040935533e-01,3.450292397660818522e-01,4.970760233918128379e-01,5.906432748538011923e-01,5.555555555555555802e-01,5.263157894736841813e-01,6.608187134502924165e-01,4.152046783625730764e-01,6.549707602339180923e-01,5.555555555555555802e-01,4.327485380116958824e-01,4.970760233918128379e-01,2.982456140350877027e-01,4.327485380116958824e-01,4.093567251461988077e-01,5.789473684210526550e-01,7.426900584795321780e-01,4.561403508771929571e-01,7.309941520467836407e-01,5.847953216374268681e-01,4.853801169590643005e-01,5.614035087719297934e-01,2.748538011695906280e-01,7.017543859649122417e-01,6.315789473684210176e-01,4.970760233918128379e-01,5.263157894736841813e-01,4.678362573099414945e-01,3.391812865497075835e-01,6.608187134502924165e-01,6.549707602339180923e-01,5.380116959064327187e-01,5.146198830409356439e-01,4.853801169590643005e-01,6.900584795321637044e-01,3.684210526315789269e-01,4.795321637426900319e-01,6.198830409356724802e-01,2.690058479532163593e-01,6.081871345029239428e-01,5.029239766081871066e-01,5.614035087719297934e-01,5.497076023391812560e-01,4.736842105263157632e-01,6.023391812865497297e-01,5.438596491228070429e-01,7.192982456140351033e-01,5.029239766081871066e-01,4.502923976608186885e-01,4.502923976608186885e-01,3.918128654970760016e-01,4.152046783625730764e-01,5.380116959064327187e-01,6.491228070175438791e-01,3.918128654970760016e-01,4.327485380116958824e-01
1.720000000000000000e+02,4.011627906976744096e-01,3.023255813953488191e-01,4.418604651162790775e-01,2.965116279069767713e-01,4.127906976744186163e-01,4.825581395348837455e-01,5.697674418604651292e-01,6.162790697674418450e-01,3.895348837209302584e-01,3.430232558139534871e-01,3.197674418604651292e-01,6.627906976744185608e-01,4.883720930232557933e-01,6.162790697674418450e-01,5.174418604651163101e-01,4.302325581395348708e-01,3.430232558139534871e-01,5.116279069767442067e-01,6.395348837209302584e-01,4.593023255813953321e-01,5.174418604651163101e-01,5.406976744186046124e-01,5.174418604651163101e-01,5.930232558139535426e-01,5.290697674418605168e-01,5.174418604651163101e-01,5.581395348837209225e-01,4.302325581395348708e-01,4.883720930232557933e-01,5.116279069767442067e-01,6.162790697674418450e-01,6.802325581395348708e-01,6.627906976744185608e-01,5.465116279069767158e-01,7.034883720930232842e-01,6.453488372093023617e-01,6.046511627906976383e-01,3.720930232558139483e-01,3.023255813953488191e-01,6.744186046511627675e-01,7.383720930232557933e-01,5.697674418604651292e-01,5.523255813953488191e-01,2.965116279069767713e-01,2.500000000000000000e-01,3.488372093023255904e-01,5.000000000000000000e-01,5.930232558139535426e-01,5.523255813953488191e-01,5.290697674418605168e-01,6.569767441860464574e-01,4.127906976744186163e-01,6.511627906976744651e-01,5.581395348837209225e-01,4.302325581395348708e-01,5.000000000000000000e-01,2.965116279069767713e-01,4.302325581395348708e-01,4.069767441860465129e-01,5.813953488372093359e-01,7.441860465116278966e-01,4.593023255813953321e-01,7.267441860465115866e-01,5.813953488372093359e-01,4.825581395348837455e-01,5.581395348837209225e-01,2.790697674418604612e-01,6.976744186046511809e-01,6.337209302325581550e-01,4.941860465116278966e-01,5.232558139534884134e-01,4.709302325581395388e-01,3.430232558139534871e-01,6.569767441860464574e-01,6.569767441860464574e-01,5.406976744186046124e-01,5.116279069767442067e-01,4.883720930232557933e-01,6.918604651162790775e-01,3.662790697674418450e-01,4.825581395348837455e-01,6.162790697674418450e-01,2.732558139534883579e-01,6.046511627906976383e-01,5.058139534883721034e-01,5.581395348837209225e-01,5.523255813953488191e-01,4.709302325581395388e-01,5.988372093023255349e-01,5.406976744186046124e-01,7.209302325581394832e-01,5.000000000000000000e-01,4.534883720930232287e-01,4.534883720930232287e-01,3.895348837209302584e-01,4.186046511627907196e-01,5.348837209302325091e-01,6.453488372093023617e-01,3.953488372093023062e-01,4.302325581395348708e-01
1.730000000000000000e+02,3.988439306358381731e-01,3.005780346820809412e-01,4.393063583815028927e-01,2.947976878612716956e-01,4.104046242774566644e-01,4.797687861271676124e-01,5.664739884393064084e-01,6.184971098265895639e-01,3.930635838150289274e-01,3.410404624277456609e-01,3.179190751445086782e-01,6.647398843930635293e-01,4.913294797687861037e-01,6.127167630057803738e-01,5.202312138728323321e-01,4.335260115606936471e-01,3.468208092485549066e-01,5.086705202312138407e-01,6.416184971098265466e-01,4.624277456647398754e-01,5.202312138728323321e-01,5.375722543352601246e-01,5.144508670520231419e-01,5.953757225433525813e-01,5.317919075144508234e-01,5.202312138728323321e-01,5.549132947976878061e-01,4.277456647398844014e-01,4.913294797687861037e-01,5.086705202312138407e-01,6.127167630057803738e-01,6.820809248554913218e-01,6.647398843930635293e-01,5.433526011560693147e-01,7.052023121387283044e-01,6.473988439306358478e-01,6.011560693641618824e-01,3.699421965317918892e-01,3.005780346820809412e-01,6.763005780346821316e-01,7.398843930635837784e-01,5.722543352601155986e-01,5.491329479768786159e-01,2.947976878612716956e-01,2.543352601156069204e-01,3.526011560693641522e-01,5.028901734104046506e-01,5.953757225433525813e-01,5.491329479768786159e-01,5.260115606936416333e-01,6.589595375722543391e-01,4.161849710982659101e-01,6.473988439306358478e-01,5.606936416184971073e-01,4.277456647398844014e-01,4.971098265895953494e-01,2.947976878612716956e-01,4.335260115606936471e-01,4.104046242774566644e-01,5.780346820809248998e-01,7.456647398843930796e-01,4.566473988439306297e-01,7.283236994219652871e-01,5.780346820809248998e-01,4.855491329479768581e-01,5.549132947976878061e-01,2.774566473988439030e-01,6.994219653179191143e-01,6.358381502890173564e-01,4.971098265895953494e-01,5.260115606936416333e-01,4.682080924855491211e-01,3.410404624277456609e-01,6.589595375722543391e-01,6.589595375722543391e-01,5.375722543352601246e-01,5.086705202312138407e-01,4.913294797687861037e-01,6.936416184971098131e-01,3.699421965317918892e-01,4.855491329479768581e-01,6.184971098265895639e-01,2.716763005780346574e-01,6.011560693641618824e-01,5.028901734104046506e-01,5.549132947976878061e-01,5.549132947976878061e-01,4.739884393063583667e-01,6.011560693641618824e-01,5.375722543352601246e-01,7.167630057803467958e-01,4.971098265895953494e-01,4.508670520231213841e-01,4.566473988439306297e-01,3.872832369942196262e-01,4.219653179190751557e-01,5.317919075144508234e-01,6.416184971098265466e-01,3.930635838150289274e-01,4.277456647398844014e-01
1.740000000000000000e+02,4.022988505747126520e-01,2.988505747126437018e-01,4.425287356321839227e-01,2.988505747126437018e-01,4.080459770114942541e-01,4.827586206896551935e-01,5.689655172413793371e-01,6.206896551724138122e-01,3.908045977011494476e-01,3.390804597701149170e-01,3.160919540229885083e-01,6.666666666666666297e-01,4.885057471264367956e-01,6.149425287356321546e-01,5.172413793103448620e-01,4.367816091954023205e-01,3.448275862068965747e-01,5.114942528735632044e-01,6.436781609195402210e-01,4.597701149425287293e-01,5.229885057471264087e-01,5.344827586206896131e-01,5.114942528735632044e-01,5.919540229885057459e-01,5.287356321839080664e-01,5.229885057471264087e-01,5.574712643678161328e-01,4.252873563218390607e-01,4.942528735632183978e-01,5.057471264367816577e-01,6.149425287356321546e-01,6.781609195402298340e-01,6.666666666666666297e-01,5.459770114942529284e-01,7.068965517241379004e-01,6.436781609195402210e-01,6.034482758620689502e-01,3.678160919540229834e-01,2.988505747126437018e-01,6.781609195402298340e-01,7.413793103448276245e-01,5.747126436781608838e-01,5.459770114942529284e-01,2.931034482758620441e-01,2.528735632183908288e-01,3.505747126436781769e-01,5.057471264367816577e-01,5.977011494252874035e-01,5.459770114942529284e-01,5.287356321839080664e-01,6.609195402298850830e-01,4.195402298850574585e-01,6.436781609195402210e-01,5.574712643678161328e-01,4.310344827586206629e-01,4.942528735632183978e-01,2.931034482758620441e-01,4.367816091954023205e-01,4.137931034482758563e-01,5.804597701149425415e-01,7.471264367816091712e-01,4.597701149425287293e-01,7.241379310344827624e-01,5.804597701149425415e-01,4.827586206896551935e-01,5.517241379310344751e-01,2.758620689655172376e-01,7.011494252873563537e-01,6.379310344827586743e-01,4.942528735632183978e-01,5.229885057471264087e-01,4.655172413793103314e-01,3.448275862068965747e-01,6.551724137931034253e-01,6.609195402298850830e-01,5.402298850574712707e-01,5.114942528735632044e-01,4.942528735632183978e-01,6.954022988505746961e-01,3.735632183908045856e-01,4.885057471264367956e-01,6.149425287356321546e-01,2.701149425287356354e-01,6.034482758620689502e-01,5.000000000000000000e-01,5.517241379310344751e-01,5.574712643678161328e-01,4.770114942528735358e-01,6.034482758620689502e-01,5.344827586206896131e-01,7.183908045977011048e-01,5.000000000000000000e-01,4.482758620689655249e-01,4.540229885057471271e-01,3.850574712643677899e-01,4.252873563218390607e-01,5.287356321839080664e-01,6.379310344827586743e-01,3.908045977011494476e-01,4.310344827586206629e-01
1.750000000000000000e+02,4.000000000000000222e-01,3.028571428571428803e-01,4.400000000000000022e-01,3.028571428571428803e-01,4.114285714285714213e-01,4.799999999999999822e-01,5.714285714285713969e-01,6.228571428571428870e-01,3.942857142857142949e-01,3.371428571428571330e-01,3.200000000000000067e-01,6.685714285714285943e-01,4.914285714285714368e-01,6.114285714285714324e-01,5.142857142857142350e-01,4.342857142857142749e-01,3.485714285714285876e-01,5.085714285714285632e-01,6.400000000000000133e-01,4.571428571428571286e-01,5.200000000000000178e-01,5.371428571428571441e-01,5.142857142857142350e-01,5.942857142857143060e-01,5.257142857142856895e-01,5.257142857142856895e-01,5.542857142857142705e-01,4.228571428571428759e-01,4.914285714285714368e-01,5.085714285714285632e-01,6.114285714285714324e-01,6.800000000000000488e-01,6.685714285714285943e-01,5.485714285714285987e-01,7.085714285714285188e-01,6.457142857142856851e-01,6.057142857142857606e-01,3.714285714285714413e-01,2.971428571428571530e-01,6.742857142857142660e-01,7.428571428571428825e-01,5.714285714285713969e-01,5.485714285714285987e-01,2.914285714285714257e-01,2.514285714285714457e-01,3.485714285714285876e-01,5.085714285714285632e-01,5.999999999999999778e-01,5.485714285714285987e-01,5.257142857142856895e-01,6.628571428571428115e-01,4.171428571428571486e-01,6.457142857142856851e-01,5.542857142857142705e-01,4.285714285714285476e-01,4.971428571428571641e-01,2.914285714285714257e-01,4.400000000000000022e-01,4.171428571428571486e-01,5.771428571428571797e-01,7.428571428571428825e-01,4.571428571428571286e-01,7.199999999999999734e-01,5.828571428571428514e-01,4.799999999999999822e-01,5.542857142857142705e-01,2.800000000000000266e-01,6.971428571428571752e-01,6.400000000000000133e-01,4.914285714285714368e-01,5.257142857142856895e-01,4.685714285714285832e-01,3.428571428571428603e-01,6.571428571428571397e-01,6.628571428571428115e-01,5.428571428571428159e-01,5.085714285714285632e-01,4.914285714285714368e-01,6.914285714285713924e-01,3.771428571428571686e-01,4.857142857142857095e-01,6.114285714285714324e-01,2.685714285714285721e-01,5.999999999999999778e-01,5.028571428571428914e-01,5.485714285714285987e-01,5.600000000000000533e-01,4.742857142857143105e-01,6.057142857142857606e-01,5.371428571428571441e-01,7.142857142857143016e-01,5.028571428571428914e-01,4.457142857142857295e-01,4.571428571428571286e-01,3.828571428571428403e-01,4.228571428571428759e-01,5.314285714285714723e-01,6.400000000000000133e-01,3.885714285714285676e-01,4.342857142857142749e-01
1.760000000000000000e+02,4.034090909090908839e-01,3.011363636363636465e-01,4.431818181818181768e-01,3.011363636363636465e-01,4.090909090909091161e-01,4.829545454545454697e-01,5.681818181818182323e-01,6.250000000000000000e-01,3.977272727272727071e-01,3.352272727272727071e-01,3.238636363636363535e-01,6.704545454545454142e-01,4.886363636363636465e-01,6.079545454545454142e-01,5.170454545454545858e-01,4.375000000000000000e-01,3.522727272727272929e-01,5.056818181818182323e-01,6.420454545454545858e-01,4.545454545454545303e-01,5.170454545454545858e-01,5.397727272727272929e-01,5.170454545454545858e-01,5.909090909090909394e-01,5.284090909090909394e-01,5.227272727272727071e-01,5.511363636363636465e-01,4.261363636363636465e-01,4.943181818181818232e-01,5.056818181818182323e-01,6.136363636363636465e-01,6.818181818181817677e-01,6.647727272727272929e-01,5.511363636363636465e-01,7.102272727272727071e-01,6.477272727272727071e-01,6.079545454545454142e-01,3.693181818181818232e-01,2.954545454545454697e-01,6.704545454545454142e-01,7.443181818181817677e-01,5.738636363636363535e-01,5.511363636363636465e-01,2.897727272727272929e-01,2.500000000000000000e-01,3.465909090909091161e-01,5.113636363636363535e-01,5.965909090909090606e-01,5.511363636363636465e-01,5.284090909090909394e-01,6.590909090909090606e-01,4.204545454545454697e-01,6.477272727272727071e-01,5.568181818181817677e-01,4.261363636363636465e-01,5.000000000000000000e-01,2.954545454545454697e-01,4.431818181818181768e-01,4.147727272727272929e-01,5.795454545454545858e-01,7.386363636363636465e-01,4.545454545454545303e-01,7.215909090909090606e-01,5.852272727272727071e-01,4.829545454545454697e-01,5.568181818181817677e-01,2.840909090909091161e-01,6.988636363636363535e-01,6.420454545454545858e-01,4.886363636363636465e-01,5.284090909090909394e-01,4.659090909090908839e-01,3.465909090909091161e-01,6.590909090909090606e-01,6.590909090909090606e-01,5.397727272727272929e-01,5.113636363636363535e-01,4.943181818181818232e-01,6.931818181818182323e-01,3.806818181818181768e-01,4.829545454545454697e-01,6.079545454545454142e-01,2.670454545454545303e-01,6.022727272727272929e-01,5.056818181818182323e-01,5.511363636363636465e-01,5.568181818181817677e-01,4.715909090909091161e-01,6.022727272727272929e-01,5.340909090909090606e-01,7.159090909090909394e-01,5.000000000000000000e-01,4.431818181818181768e-01,4.602272727272727071e-01,3.806818181818181768e-01,4.261363636363636465e-01,5.284090909090909394e-01,6.420454545454545858e-01,3.863636363636363535e-01,4.318181818181818232e-01
1.770000000000000000e+02,4.011299435028248817e-01,3.050847457627118842e-01,4.463276836158192040e-01,3.050847457627118842e-01,4.124293785310734206e-01,4.802259887005649874e-01,5.706214689265536322e-01,6.214689265536723628e-01,4.011299435028248817e-01,3.389830508474576121e-01,3.276836158192090176e-01,6.666666666666666297e-01,4.915254237288135819e-01,6.045197740112994156e-01,5.141242937853107708e-01,4.406779661016949068e-01,3.502824858757062065e-01,5.084745762711864181e-01,6.384180790960451990e-01,4.519774011299435013e-01,5.141242937853107708e-01,5.423728813559322015e-01,5.197740112994350126e-01,5.932203389830508211e-01,5.310734463276836070e-01,5.197740112994350126e-01,5.536723163841807960e-01,4.237288135593220151e-01,4.971751412429378791e-01,5.028248587570621764e-01,6.158192090395480101e-01,6.836158192090395769e-01,6.666666666666666297e-01,5.480225988700564432e-01,7.062146892655367658e-01,6.497175141242937935e-01,6.045197740112994156e-01,3.672316384180790982e-01,2.937853107344632897e-01,6.723163841807909824e-01,7.457627118644067910e-01,5.706214689265536322e-01,5.536723163841807960e-01,2.881355932203389925e-01,2.542372881355932090e-01,3.446327683615819093e-01,5.084745762711864181e-01,5.988700564971751739e-01,5.480225988700564432e-01,5.254237288135593653e-01,6.553672316384180352e-01,4.180790960451977178e-01,6.497175141242937935e-01,5.593220338983050377e-01,4.237288135593220151e-01,4.971751412429378791e-01,2.937853107344632897e-01,4.406779661016949068e-01,4.124293785310734206e-01,5.819209039548022266e-01,7.344632768361581965e-01,4.519774011299435013e-01,7.175141242937853603e-01,5.819209039548022266e-01,4.802259887005649874e-01,5.593220338983050377e-01,2.881355932203389925e-01,6.949152542372881713e-01,6.440677966101694407e-01,4.858757062146892847e-01,5.254237288135593653e-01,4.689265536723163930e-01,3.446327683615819093e-01,6.553672316384180352e-01,6.553672316384180352e-01,5.423728813559322015e-01,5.084745762711864181e-01,4.915254237288135819e-01,6.949152542372881713e-01,3.785310734463276927e-01,4.858757062146892847e-01,6.101694915254237683e-01,2.655367231638418035e-01,6.045197740112994156e-01,5.028248587570621764e-01,5.480225988700564432e-01,5.593220338983050377e-01,4.689265536723163930e-01,6.045197740112994156e-01,5.367231638418079598e-01,7.175141242937853603e-01,4.971751412429378791e-01,4.406779661016949068e-01,4.632768361581920957e-01,3.785310734463276927e-01,4.237288135593220151e-01,5.254237288135593653e-01,6.440677966101694407e-01,3.841807909604519899e-01,4.293785310734463123e-01
1.780000000000000000e+02,4.044943820224718989e-01,3.033707865168539519e-01,4.494382022471909988e-01,3.033707865168539519e-01,4.101123595505618002e-01,4.775280898876404501e-01,5.674157303370787053e-01,6.235955056179774969e-01,4.044943820224718989e-01,3.370786516853932491e-01,3.314606741573033477e-01,6.629213483146066954e-01,4.943820224719100986e-01,6.011235955056180025e-01,5.112359550561798027e-01,4.382022471910112515e-01,3.539325842696628976e-01,5.056179775280899014e-01,6.404494382022472010e-01,4.494382022471909988e-01,5.112359550561798027e-01,5.449438202247190999e-01,5.224719101123596054e-01,5.955056179775281011e-01,5.280898876404493958e-01,5.168539325842697041e-01,5.561797752808989026e-01,4.213483146067415475e-01,5.000000000000000000e-01,5.056179775280899014e-01,6.179775280898875955e-01,6.797752808988763995e-01,6.629213483146066954e-01,5.505617977528090012e-01,7.078651685393257953e-01,6.516853932584270037e-01,6.067415730337079038e-01,3.651685393258427004e-01,2.921348314606741492e-01,6.741573033707864981e-01,7.471910112359551048e-01,5.730337078651684957e-01,5.505617977528090012e-01,2.921348314606741492e-01,2.528089887640449507e-01,3.426966292134831504e-01,5.112359550561798027e-01,6.011235955056180025e-01,5.505617977528090012e-01,5.224719101123596054e-01,6.573033707865169051e-01,4.213483146067415475e-01,6.516853932584270037e-01,5.617977528089888040e-01,4.213483146067415475e-01,5.000000000000000000e-01,2.977528089887640506e-01,4.382022471910112515e-01,4.157303370786517016e-01,5.786516853932583970e-01,7.359550561797753021e-01,4.494382022471909988e-01,7.191011235955055980e-01,5.786516853932583970e-01,4.775280898876404501e-01,5.561797752808989026e-01,2.865168539325842478e-01,6.966292134831461036e-01,6.404494382022472010e-01,4.831460674157303514e-01,5.280898876404493958e-01,4.719101123595505487e-01,3.426966292134831504e-01,6.516853932584270037e-01,6.573033707865169051e-01,5.393258426966291985e-01,5.056179775280899014e-01,4.943820224719100986e-01,6.910112359550562022e-01,3.820224719101123489e-01,4.887640449438201973e-01,6.067415730337079038e-01,2.696629213483145993e-01,6.067415730337079038e-01,5.000000000000000000e-01,5.505617977528090012e-01,5.617977528089888040e-01,4.719101123595505487e-01,6.067415730337079038e-01,5.337078651685392972e-01,7.191011235955055980e-01,4.943820224719100986e-01,4.438202247191010974e-01,4.662921348314606473e-01,3.764044943820224476e-01,4.213483146067415475e-01,5.224719101123596054e-01,6.460674157303371024e-01,3.820224719101123489e-01,4.269662921348314488e-01
1.790000000000000000e+02,4.022346368715083997e-01,3.016759776536312998e-01,4.469273743016759504e-01,3.016759776536312998e-01,4.078212290502793436e-01,4.804469273743016688e-01,5.698324022346368256e-01,6.201117318435753756e-01,4.078212290502793436e-01,3.351955307262569628e-01,3.296089385474860189e-01,6.648044692737430372e-01,4.972067039106145003e-01,6.033519553072625996e-01,5.139664804469273873e-01,4.357541899441340627e-01,3.575418994413407936e-01,5.083798882681563880e-01,6.424581005586592619e-01,4.525139664804469497e-01,5.139664804469273873e-01,5.474860335195530503e-01,5.195530726256982756e-01,5.921787709497207119e-01,5.307262569832402743e-01,5.139664804469273873e-01,5.530726256983240496e-01,4.245810055865921750e-01,4.972067039106145003e-01,5.027932960893854997e-01,6.201117318435753756e-01,6.815642458100558132e-01,6.592178770949720379e-01,5.530726256983240496e-01,7.094972067039105879e-01,6.536312849162011496e-01,6.089385474860334879e-01,3.631284916201117374e-01,2.960893854748603560e-01,6.759776536312849249e-01,7.430167597765363618e-01,5.698324022346368256e-01,5.530726256983240496e-01,2.905027932960894121e-01,2.513966480446927498e-01,3.463687150837989059e-01,5.139664804469273873e-01,5.977653631284916003e-01,5.474860335195530503e-01,5.195530726256982756e-01,6.592178770949720379e-01,4.189944134078212312e-01,6.480446927374301502e-01,5.642458100558659373e-01,4.245810055865921750e-01,4.972067039106145003e-01,2.960893854748603560e-01,4.413407821229050065e-01,4.189944134078212312e-01,5.810055865921788243e-01,7.318435754189943632e-01,4.525139664804469497e-01,7.206703910614524755e-01,5.810055865921788243e-01,4.748603351955307250e-01,5.530726256983240496e-01,2.905027932960894121e-01,6.927374301675978119e-01,6.424581005586592619e-01,4.860335195530726127e-01,5.251396648044692750e-01,4.748603351955307250e-01,3.407821229050279066e-01,6.480446927374301502e-01,6.536312849162011496e-01,5.363128491620111626e-01,5.027932960893854997e-01,4.972067039106145003e-01,6.927374301675978119e-01,3.798882681564245689e-01,4.860335195530726127e-01,6.089385474860334879e-01,2.681564245810055813e-01,6.089385474860334879e-01,5.027932960893854997e-01,5.474860335195530503e-01,5.586592178770949380e-01,4.748603351955307250e-01,6.089385474860334879e-01,5.307262569832402743e-01,7.206703910614524755e-01,4.916201117318435565e-01,4.413407821229050065e-01,4.636871508379888374e-01,3.743016759776536251e-01,4.189944134078212312e-01,5.195530726256982756e-01,6.424581005586592619e-01,3.798882681564245689e-01,4.301675977653631189e-01
1.800000000000000000e+02,4.000000000000000222e-01,3.055555555555555802e-01,4.500000000000000111e-01,2.999999999999999889e-01,4.111111111111110938e-01,4.777777777777778012e-01,5.666666666666666519e-01,6.222222222222222321e-01,4.055555555555555580e-01,3.388888888888889062e-01,3.277777777777777790e-01,6.666666666666666297e-01,5.000000000000000000e-01,6.055555555555555136e-01,5.166666666666667185e-01,4.333333333333333481e-01,3.611111111111111049e-01,5.111111111111110716e-01,6.444444444444444864e-01,4.500000000000000111e-01,5.166666666666667185e-01,5.500000000000000444e-01,5.166666666666667185e-01,5.944444444444444420e-01,5.277777777777777901e-01,5.166666666666667185e-01,5.500000000000000444e-01,4.277777777777777568e-01,4.944444444444444642e-01,5.055555555555555358e-01,6.222222222222222321e-01,6.833333333333333481e-01,6.611111111111110938e-01,5.500000000000000444e-01,7.111111111111111382e-01,6.555555555555555580e-01,6.111111111111111605e-01,3.666666666666666408e-01,2.999999999999999889e-01,6.722222222222222765e-01,7.388888888888889284e-01,5.722222222222221877e-01,5.555555555555555802e-01,2.888888888888888618e-01,2.500000000000000000e-01,3.499999999999999778e-01,5.111111111111110716e-01,5.944444444444444420e-01,5.444444444444443976e-01,5.166666666666667185e-01,6.611111111111110938e-01,4.166666666666666852e-01,6.500000000000000222e-01,5.666666666666666519e-01,4.277777777777777568e-01,4.944444444444444642e-01,2.944444444444444531e-01,4.444444444444444198e-01,4.166666666666666852e-01,5.833333333333333703e-01,7.333333333333332815e-01,4.555555555555555469e-01,7.166666666666666741e-01,5.833333333333333703e-01,4.777777777777778012e-01,5.500000000000000444e-01,2.888888888888888618e-01,6.888888888888888840e-01,6.444444444444444864e-01,4.833333333333333370e-01,5.277777777777777901e-01,4.722222222222222099e-01,3.388888888888889062e-01,6.500000000000000222e-01,6.555555555555555580e-01,5.333333333333333259e-01,5.055555555555555358e-01,4.944444444444444642e-01,6.944444444444444198e-01,3.777777777777777679e-01,4.888888888888888729e-01,6.055555555555555136e-01,2.722222222222221988e-01,6.111111111111111605e-01,5.000000000000000000e-01,5.500000000000000444e-01,5.611111111111111160e-01,4.722222222222222099e-01,6.111111111111111605e-01,5.277777777777777901e-01,7.222222222222222099e-01,4.944444444444444642e-01,4.444444444444444198e-01,4.666666666666666741e-01,3.722222222222222321e-01,4.166666666666666852e-01,5.166666666666667185e-01,6.444444444444444864e-01,3.777777777777777679e-01,4.277777777777777568e-01
1.810000000000000000e+02,3.977900552486187680e-01,3.038674033149171283e-01,4.530386740331491802e-01,2.983425414364641037e-01,4.088397790055248726e-01,4.751381215469613339e-01,5.690607734806629736e-01,6.243093922651933303e-01,4.033149171270718480e-01,3.425414364640884113e-01,3.314917127071823066e-01,6.685082872928176378e-01,5.027624309392265678e-01,6.077348066298342566e-01,5.138121546961326169e-01,4.364640883977900510e-01,3.646408839779005651e-01,5.138121546961326169e-01,6.464088397790055396e-01,4.530386740331491802e-01,5.138121546961326169e-01,5.524861878453038999e-01,5.193370165745856415e-01,5.911602209944751829e-01,5.303867403314916906e-01,5.138121546961326169e-01,5.524861878453038999e-01,4.254143646408840018e-01,4.972375690607734877e-01,5.027624309392265678e-01,6.243093922651933303e-01,6.795580110497237980e-01,6.629834254143646133e-01,5.524861878453038999e-01,7.071823204419889208e-01,6.574585635359115887e-01,6.132596685082872812e-01,3.701657458563535896e-01,2.983425414364641037e-01,6.740331491712707734e-01,7.403314917127071793e-01,5.745856353591159982e-01,5.524861878453038999e-01,2.928176795580110237e-01,2.486187845303867439e-01,3.480662983425414359e-01,5.138121546961326169e-01,5.966850828729282075e-01,5.414364640883977398e-01,5.193370165745856415e-01,6.629834254143646133e-01,4.198895027624309217e-01,6.519337016574585641e-01,5.690607734806629736e-01,4.309392265193370264e-01,4.917127071823204632e-01,2.983425414364641037e-01,4.419889502762430755e-01,4.143646408839778972e-01,5.801104972375690227e-01,7.348066298342541547e-01,4.585635359116022047e-01,7.127071823204419454e-01,5.856353591160220473e-01,4.751381215469613339e-01,5.524861878453038999e-01,2.872928176795579991e-01,6.906077348066298471e-01,6.464088397790055396e-01,4.861878453038673831e-01,5.248618784530386661e-01,4.696132596685083094e-01,3.425414364640884113e-01,6.519337016574585641e-01,6.519337016574585641e-01,5.303867403314916906e-01,5.027624309392265678e-01,4.972375690607734877e-01,6.961325966850828717e-01,3.756906077348066142e-01,4.861878453038673831e-01,6.077348066298342566e-01,2.707182320441988699e-01,6.132596685082872812e-01,4.972375690607734877e-01,5.524861878453038999e-01,5.635359116022099490e-01,4.696132596685083094e-01,6.132596685082872812e-01,5.248618784530386661e-01,7.237569060773481056e-01,4.917127071823204632e-01,4.419889502762430755e-01,4.640883977900552293e-01,3.756906077348066142e-01,4.198895027624309217e-01,5.138121546961326169e-01,6.464088397790055396e-01,3.756906077348066142e-01,4.309392265193370264e-01
1.820000000000000000e+02,4.010989010989011172e-01,3.076923076923077094e-01,4.505494505494505586e-01,3.021978021978021789e-01,4.120879120879120672e-01,4.780219780219780445e-01,5.659340659340659219e-01,6.208791208791208938e-01,4.010989010989011172e-01,3.406593406593406703e-01,3.296703296703296648e-01,6.703296703296702796e-01,5.000000000000000000e-01,6.098901098901099438e-01,5.164835164835165360e-01,4.395604395604395531e-01,3.626373626373626258e-01,5.109890109890109500e-01,6.483516483516483797e-01,4.560439560439560336e-01,5.109890109890109500e-01,5.549450549450549719e-01,5.164835164835165360e-01,5.934065934065934078e-01,5.274725274725274859e-01,5.164835164835165360e-01,5.549450549450549719e-01,4.230769230769230727e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.263736263736263687e-01,6.813186813186813406e-01,6.648351648351648047e-01,5.549450549450549719e-01,7.087912087912088266e-01,6.538461538461538547e-01,6.153846153846154188e-01,3.681318681318681563e-01,2.967032967032967039e-01,6.703296703296702796e-01,7.417582417582417875e-01,5.769230769230768718e-01,5.549450549450549719e-01,2.912087912087912289e-01,2.472527472527472625e-01,3.516483516483516758e-01,5.109890109890109500e-01,5.989010989010988828e-01,5.439560439560439109e-01,5.164835164835165360e-01,6.593406593406593297e-01,4.175824175824175977e-01,6.538461538461538547e-01,5.659340659340659219e-01,4.340659340659340781e-01,4.945054945054945250e-01,3.021978021978021789e-01,4.395604395604395531e-01,4.120879120879120672e-01,5.824175824175824578e-01,7.307692307692307265e-01,4.560439560439560336e-01,7.142857142857143016e-01,5.879120879120879328e-01,4.780219780219780445e-01,5.549450549450549719e-01,2.912087912087912289e-01,6.868131868131868156e-01,6.483516483516483797e-01,4.835164835164835195e-01,5.274725274725274859e-01,4.725274725274725141e-01,3.406593406593406703e-01,6.483516483516483797e-01,6.538461538461538547e-01,5.329670329670329609e-01,5.054945054945054750e-01,5.000000000000000000e-01,6.978021978021977656e-01,3.736263736263736313e-01,4.835164835164835195e-01,6.043956043956043578e-01,2.692307692307692180e-01,6.153846153846154188e-01,4.945054945054945250e-01,5.549450549450549719e-01,5.604395604395604469e-01,4.670329670329670391e-01,6.153846153846154188e-01,5.219780219780220110e-01,7.252747252747252515e-01,4.890109890109889945e-01,4.450549450549450281e-01,4.615384615384615641e-01,3.791208791208791062e-01,4.175824175824175977e-01,5.109890109890109500e-01,6.428571428571429047e-01,3.791208791208791062e-01,4.285714285714285476e-01
1.830000000000000000e+02,4.043715846994535568e-01,3.114754098360655865e-01,4.535519125683060149e-01,3.005464480874316946e-01,4.098360655737705027e-01,4.808743169398906891e-01,5.683060109289617134e-01,6.174863387978142271e-01,4.043715846994535568e-01,3.387978142076502608e-01,3.278688524590163689e-01,6.666666666666666297e-01,5.027322404371584730e-01,6.120218579234972811e-01,5.191256830601093109e-01,4.371584699453551770e-01,3.606557377049180446e-01,5.136612021857923649e-01,6.448087431693989569e-01,4.590163934426229608e-01,5.136612021857923649e-01,5.519125683060108756e-01,5.136612021857923649e-01,5.956284153005464432e-01,5.245901639344262568e-01,5.136612021857923649e-01,5.573770491803278215e-01,4.207650273224043946e-01,4.972677595628415270e-01,4.972677595628415270e-01,6.284153005464481190e-01,6.830601092896174675e-01,6.612021857923496837e-01,5.573770491803278215e-01,7.103825136612021973e-01,6.502732240437157918e-01,6.120218579234972811e-01,3.715846994535519365e-01,2.950819672131147486e-01,6.666666666666666297e-01,7.377049180327869271e-01,5.792349726775956054e-01,5.519125683060108756e-01,2.950819672131147486e-01,2.459016393442622905e-01,3.497267759562841527e-01,5.136612021857923649e-01,6.010928961748633892e-01,5.409836065573770947e-01,5.136612021857923649e-01,6.612021857923496837e-01,4.207650273224043946e-01,6.502732240437157918e-01,5.628415300546447675e-01,4.316939890710382310e-01,4.918032786885245811e-01,3.060109289617486406e-01,4.426229508196721230e-01,4.153005464480874487e-01,5.792349726775956054e-01,7.267759562841530352e-01,4.535519125683060149e-01,7.158469945355191433e-01,5.846994535519125513e-01,4.754098360655737432e-01,5.519125683060108756e-01,2.896174863387978027e-01,6.885245901639344135e-01,6.502732240437157918e-01,4.863387978142076351e-01,5.245901639344262568e-01,4.699453551912568527e-01,3.442622950819672067e-01,6.502732240437157918e-01,6.502732240437157918e-01,5.300546448087432028e-01,5.081967213114754189e-01,5.027322404371584730e-01,6.939890710382513594e-01,3.715846994535519365e-01,4.808743169398906891e-01,6.065573770491803351e-01,2.677595628415300744e-01,6.120218579234972811e-01,4.918032786885245811e-01,5.573770491803278215e-01,5.628415300546447675e-01,4.699453551912568527e-01,6.120218579234972811e-01,5.191256830601093109e-01,7.213114754098360892e-01,4.918032786885245811e-01,4.426229508196721230e-01,4.644808743169399068e-01,3.770491803278688270e-01,4.153005464480874487e-01,5.136612021857923649e-01,6.393442622950820109e-01,3.825136612021857729e-01,4.262295081967212851e-01
1.840000000000000000e+02,4.021739130434782705e-01,3.152173913043478382e-01,4.565217391304347561e-01,2.989130434782608647e-01,4.076086956521738913e-01,4.782608695652174058e-01,5.706521739130434590e-01,6.141304347826086474e-01,4.021739130434782705e-01,3.369565217391304324e-01,3.260869565217391353e-01,6.684782608695651884e-01,5.000000000000000000e-01,6.086956521739130821e-01,5.217391304347825942e-01,4.347826086956521618e-01,3.586956521739130266e-01,5.108695652173913526e-01,6.413043478260869179e-01,4.565217391304347561e-01,5.108695652173913526e-01,5.489130434782608647e-01,5.108695652173913526e-01,5.923913043478260532e-01,5.271739130434782705e-01,5.163043478260869179e-01,5.543478260869565410e-01,4.239130434782608647e-01,4.945652173913043237e-01,5.000000000000000000e-01,6.250000000000000000e-01,6.847826086956522174e-01,6.630434782608695121e-01,5.543478260869565410e-01,7.119565217391304879e-01,6.467391304347825942e-01,6.141304347826086474e-01,3.695652173913043237e-01,2.934782608695652439e-01,6.684782608695651884e-01,7.391304347826086474e-01,5.815217391304348116e-01,5.543478260869565410e-01,2.934782608695652439e-01,2.500000000000000000e-01,3.532608695652174058e-01,5.163043478260869179e-01,5.978260869565217295e-01,5.434782608695651884e-01,5.108695652173913526e-01,6.576086956521739468e-01,4.184782608695652439e-01,6.521739130434782705e-01,5.597826086956522174e-01,4.347826086956521618e-01,4.891304347826087029e-01,3.043478260869565410e-01,4.456521739130434590e-01,4.184782608695652439e-01,5.815217391304348116e-01,7.282608695652174058e-01,4.510869565217391353e-01,7.173913043478260532e-01,5.815217391304348116e-01,4.728260869565217295e-01,5.543478260869565410e-01,2.934782608695652439e-01,6.902173913043477826e-01,6.467391304347825942e-01,4.891304347826087029e-01,5.217391304347825942e-01,4.673913043478261087e-01,3.478260869565217295e-01,6.467391304347825942e-01,6.521739130434782705e-01,5.271739130434782705e-01,5.054347826086956763e-01,5.054347826086956763e-01,6.956521739130434590e-01,3.695652173913043237e-01,4.836956521739130266e-01,6.086956521739130821e-01,2.663043478260869734e-01,6.141304347826086474e-01,4.891304347826087029e-01,5.597826086956522174e-01,5.597826086956522174e-01,4.673913043478261087e-01,6.086956521739130821e-01,5.163043478260869179e-01,7.228260869565217295e-01,4.945652173913043237e-01,4.402173913043478382e-01,4.619565217391304324e-01,3.750000000000000000e-01,4.130434782608695676e-01,5.108695652173913526e-01,6.413043478260869179e-01,3.858695652173912971e-01,4.293478260869565410e-01
1.850000000000000000e+02,4.054054054054054279e-01,3.135135135135135309e-01,4.594594594594594850e-01,2.972972972972973138e-01,4.108108108108108336e-01,4.810810810810811078e-01,5.729729729729730048e-01,6.162162162162162504e-01,4.054054054054054279e-01,3.405405405405405594e-01,3.243243243243243423e-01,6.702702702702703075e-01,4.972972972972973249e-01,6.054054054054054390e-01,5.189189189189189477e-01,4.324324324324324564e-01,3.567567567567567766e-01,5.135135135135134865e-01,6.378378378378378732e-01,4.540540540540540793e-01,5.081081081081081363e-01,5.459459459459459207e-01,5.135135135135134865e-01,5.945945945945946276e-01,5.297297297297297591e-01,5.135135135135134865e-01,5.567567567567567322e-01,4.270270270270270507e-01,4.972972972972973249e-01,5.027027027027026751e-01,6.216216216216216006e-01,6.864864864864864691e-01,6.648648648648648463e-01,5.513513513513513820e-01,7.081081081081080919e-01,6.432432432432432234e-01,6.108108108108107892e-01,3.675675675675675880e-01,2.972972972972973138e-01,6.702702702702703075e-01,7.405405405405405261e-01,5.837837837837838162e-01,5.513513513513513820e-01,2.918918918918919081e-01,2.486486486486486625e-01,3.513513513513513709e-01,5.135135135135134865e-01,5.999999999999999778e-01,5.405405405405405705e-01,5.081081081081081363e-01,6.594594594594594961e-01,4.162162162162162393e-01,6.486486486486486847e-01,5.567567567567567322e-01,4.378378378378378621e-01,4.864864864864865135e-01,3.027027027027027195e-01,4.432432432432432678e-01,4.216216216216216450e-01,5.783783783783783550e-01,7.297297297297297147e-01,4.486486486486486736e-01,7.189189189189189033e-01,5.837837837837838162e-01,4.702702702702702964e-01,5.513513513513513820e-01,2.918918918918919081e-01,6.918918918918919303e-01,6.486486486486486847e-01,4.864864864864865135e-01,5.189189189189189477e-01,4.648648648648648907e-01,3.513513513513513709e-01,6.486486486486486847e-01,6.540540540540540349e-01,5.243243243243242979e-01,5.081081081081081363e-01,5.081081081081081363e-01,6.972972972972972805e-01,3.675675675675675880e-01,4.810810810810811078e-01,6.108108108108107892e-01,2.702702702702702853e-01,6.162162162162162504e-01,4.864864864864865135e-01,5.621621621621621934e-01,5.621621621621621934e-01,4.648648648648648907e-01,6.108108108108107892e-01,5.189189189189189477e-01,7.243243243243243645e-01,4.972972972972973249e-01,4.378378378378378621e-01,4.648648648648648907e-01,3.783783783783783994e-01,4.108108108108108336e-01,5.081081081081081363e-01,6.432432432432432234e-01,3.837837837837838051e-01,4.270270270270270507e-01
1.860000000000000000e+02,4.086021505376344343e-01,3.118279569892473124e-01,4.623655913978494403e-01,3.010752688172043112e-01,4.139784946236559349e-01,4.784946236559139976e-01,5.752688172043011194e-01,6.182795698924731242e-01,4.032258064516128782e-01,3.387096774193548154e-01,3.225806451612903136e-01,6.720430107526881303e-01,4.946236559139784994e-01,6.075268817204301230e-01,5.161290322580645018e-01,4.301075268817204367e-01,3.602150537634408733e-01,5.161290322580645018e-01,6.397849462365591267e-01,4.516129032258064391e-01,5.107526881720430012e-01,5.483870967741935054e-01,5.107526881720430012e-01,5.913978494623656212e-01,5.322580645161290036e-01,5.161290322580645018e-01,5.537634408602150060e-01,4.247311827956989361e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.236559139784946248e-01,6.827956989247311315e-01,6.666666666666666297e-01,5.483870967741935054e-01,7.096774193548387455e-01,6.451612903225806273e-01,6.129032258064516236e-01,3.709677419354838745e-01,2.956989247311828106e-01,6.720430107526881303e-01,7.419354838709677491e-01,5.806451612903226200e-01,5.537634408602150060e-01,2.903225806451613100e-01,2.473118279569892497e-01,3.494623655913978721e-01,5.161290322580645018e-01,5.967741935483871218e-01,5.430107526881720048e-01,5.107526881720430012e-01,6.559139784946236285e-01,4.139784946236559349e-01,6.451612903225806273e-01,5.591397849462365066e-01,4.354838709677419373e-01,4.892473118279569988e-01,3.010752688172043112e-01,4.462365591397849385e-01,4.247311827956989361e-01,5.806451612903226200e-01,7.311827956989247479e-01,4.516129032258064391e-01,7.204301075268817467e-01,5.860215053763441206e-01,4.677419354838709409e-01,5.537634408602150060e-01,2.956989247311828106e-01,6.935483870967742437e-01,6.505376344086021279e-01,4.892473118279569988e-01,5.215053763440860024e-01,4.623655913978494403e-01,3.494623655913978721e-01,6.451612903225806273e-01,6.559139784946236285e-01,5.215053763440860024e-01,5.053763440860215006e-01,5.107526881720430012e-01,6.989247311827957443e-01,3.709677419354838745e-01,4.784946236559139976e-01,6.129032258064516236e-01,2.741935483870967527e-01,6.129032258064516236e-01,4.892473118279569988e-01,5.591397849462365066e-01,5.645161290322581182e-01,4.677419354838709409e-01,6.075268817204301230e-01,5.161290322580645018e-01,7.258064516129032473e-01,4.946236559139784994e-01,4.354838709677419373e-01,4.677419354838709409e-01,3.763440860215053752e-01,4.139784946236559349e-01,5.107526881720430012e-01,6.397849462365591267e-01,3.870967741935483764e-01,4.247311827956989361e-01
1.870000000000000000e+02,4.117647058823529216e-01,3.155080213903743158e-01,4.652406417112299741e-01,2.994652406417112056e-01,4.171122994652406435e-01,4.812834224598930288e-01,5.775401069518716346e-01,6.149732620320855769e-01,4.010695187165775333e-01,3.422459893048128143e-01,3.262032085561497596e-01,6.684491978609625740e-01,4.919786096256684726e-01,6.042780748663101331e-01,5.133689839572193048e-01,4.278074866310160318e-01,3.582887700534759245e-01,5.187165775401069157e-01,6.363636363636363535e-01,4.491978609625668639e-01,5.133689839572193048e-01,5.508021390374331361e-01,5.133689839572193048e-01,5.935828877005348003e-01,5.294117647058823595e-01,5.187165775401069157e-01,5.561497326203208580e-01,4.224598930481283654e-01,5.026737967914438610e-01,5.026737967914438610e-01,6.256684491978609097e-01,6.791443850267380178e-01,6.631016042780748521e-01,5.508021390374331361e-01,7.058823529411765163e-01,6.470588235294117974e-01,6.149732620320855769e-01,3.689839572192513129e-01,2.994652406417112056e-01,6.684491978609625740e-01,7.433155080213903476e-01,5.828877005347593565e-01,5.508021390374331361e-01,2.887700534759358173e-01,2.513368983957219305e-01,3.529411764705882582e-01,5.133689839572193048e-01,5.989304812834224112e-01,5.454545454545454142e-01,5.080213903743315829e-01,6.577540106951871302e-01,4.117647058823529216e-01,6.470588235294117974e-01,5.561497326203208580e-01,4.385026737967914201e-01,4.866310160427807507e-01,2.994652406417112056e-01,4.438502673796791420e-01,4.224598930481283654e-01,5.828877005347593565e-01,7.326203208556150148e-01,4.545454545454545303e-01,7.165775401069518491e-01,5.882352941176470784e-01,4.705882352941176405e-01,5.561497326203208580e-01,2.941176470588235392e-01,6.951871657754010725e-01,6.470588235294117974e-01,4.866310160427807507e-01,5.187165775401069157e-01,4.652406417112299741e-01,3.529411764705882582e-01,6.470588235294117974e-01,6.577540106951871302e-01,5.187165775401069157e-01,5.026737967914438610e-01,5.080213903743315829e-01,7.005347593582887944e-01,3.689839572192513129e-01,4.759358288770053624e-01,6.096256684491978550e-01,2.727272727272727071e-01,6.096256684491978550e-01,4.866310160427807507e-01,5.614973262032085799e-01,5.668449197860963018e-01,4.652406417112299741e-01,6.096256684491978550e-01,5.187165775401069157e-01,7.272727272727272929e-01,4.973262032085561390e-01,4.331550802139037537e-01,4.705882352941176405e-01,3.796791443850267567e-01,4.171122994652406435e-01,5.133689839572193048e-01,6.417112299465240755e-01,3.850267379679144231e-01,4.224598930481283654e-01
1.880000000000000000e+02,4.095744680851063912e-01,3.191489361702127825e-01,4.680851063829787329e-01,2.978723404255319007e-01,4.148936170212765839e-01,4.787234042553191737e-01,5.797872340425531679e-01,6.170212765957446832e-01,4.042553191489361430e-01,3.404255319148936088e-01,3.244680851063829752e-01,6.648936170212765839e-01,4.946808510638298073e-01,6.010638297872340496e-01,5.159574468085106336e-01,4.308510638297872175e-01,3.617021276595744905e-01,5.212765957446808818e-01,6.382978723404255650e-01,4.468085106382978511e-01,5.106382978723403854e-01,5.478723404255319007e-01,5.159574468085106336e-01,5.904255319148936643e-01,5.265957446808510189e-01,5.159574468085106336e-01,5.585106382978722861e-01,4.255319148936170248e-01,5.053191489361702482e-01,5.000000000000000000e-01,6.276595744680850686e-01,6.808510638297872175e-01,6.648936170212765839e-01,5.478723404255319007e-01,7.021276595744680993e-01,6.489361702127659504e-01,6.170212765957446832e-01,3.723404255319148759e-01,3.031914893617021489e-01,6.702127659574468321e-01,7.446808510638297518e-01,5.851063829787234161e-01,5.478723404255319007e-01,2.872340425531915153e-01,2.500000000000000000e-01,3.510638297872340496e-01,5.106382978723403854e-01,6.010638297872340496e-01,5.425531914893616525e-01,5.106382978723403854e-01,6.542553191489361986e-01,4.095744680851063912e-01,6.489361702127659504e-01,5.585106382978722861e-01,4.414893617021276584e-01,4.840425531914893664e-01,2.978723404255319007e-01,4.414893617021276584e-01,4.255319148936170248e-01,5.797872340425531679e-01,7.340425531914893664e-01,4.521276595744680993e-01,7.180851063829787329e-01,5.904255319148936643e-01,4.680851063829787329e-01,5.585106382978722861e-01,2.925531914893617080e-01,6.914893617021277139e-01,6.489361702127659504e-01,4.893617021276595591e-01,5.212765957446808818e-01,4.680851063829787329e-01,3.563829787234042423e-01,6.489361702127659504e-01,6.595744680851063357e-01,5.212765957446808818e-01,5.053191489361702482e-01,5.053191489361702482e-01,6.968085106382978511e-01,3.670212765957446832e-01,4.734042553191489255e-01,6.117021276595744350e-01,2.712765957446808263e-01,6.063829787234042978e-01,4.840425531914893664e-01,5.638297872340425343e-01,5.691489361702127825e-01,4.627659574468084847e-01,6.117021276595744350e-01,5.212765957446808818e-01,7.287234042553191182e-01,5.000000000000000000e-01,4.361702127659574657e-01,4.734042553191489255e-01,3.776595744680851241e-01,4.202127659574468321e-01,5.106382978723403854e-01,6.436170212765957022e-01,3.882978723404255095e-01,4.202127659574468321e-01
1.890000000000000000e+02,4.074074074074073848e-01,3.227513227513227334e-01,4.656084656084655826e-01,2.962962962962962798e-01,4.179894179894179662e-01,4.814814814814814548e-01,5.767195767195767431e-01,6.190476190476190688e-01,4.021164021164020941e-01,3.386243386243386055e-01,3.227513227513227334e-01,6.666666666666666297e-01,4.920634920634920362e-01,5.978835978835979059e-01,5.132275132275132545e-01,4.338624338624338383e-01,3.650793650793650591e-01,5.185185185185184897e-01,6.402116402116402316e-01,4.497354497354497105e-01,5.079365079365079083e-01,5.502645502645502340e-01,5.185185185185184897e-01,5.925925925925925597e-01,5.238095238095238360e-01,5.185185185185184897e-01,5.608465608465608154e-01,4.285714285714285476e-01,5.026455026455026731e-01,4.973544973544973269e-01,6.296296296296296502e-01,6.772486772486772111e-01,6.666666666666666297e-01,5.449735449735449988e-01,6.984126984126983739e-01,6.455026455026454668e-01,6.190476190476190688e-01,3.756613756613756405e-01,3.015873015873015706e-01,6.719576719576719759e-01,7.460317460317460458e-01,5.873015873015873245e-01,5.502645502645502340e-01,2.910052910052909891e-01,2.539682539682539542e-01,3.544973544973544777e-01,5.079365079365079083e-01,5.978835978835979059e-01,5.449735449735449988e-01,5.079365079365079083e-01,6.560846560846560482e-01,4.126984126984126755e-01,6.455026455026454668e-01,5.555555555555555802e-01,4.444444444444444198e-01,4.814814814814814548e-01,3.015873015873015706e-01,4.391534391534391291e-01,4.285714285714285476e-01,5.767195767195767431e-01,7.301587301587301182e-01,4.550264550264550012e-01,7.195767195767195368e-01,5.873015873015873245e-01,4.656084656084655826e-01,5.608465608465608154e-01,2.962962962962962798e-01,6.931216931216931387e-01,6.455026455026454668e-01,4.867724867724867455e-01,5.238095238095238360e-01,4.708994708994708733e-01,3.597883597883597684e-01,6.507936507936508130e-01,6.613756613756613945e-01,5.185185185185184897e-01,5.079365079365079083e-01,5.026455026455026731e-01,6.931216931216931387e-01,3.650793650793650591e-01,4.761904761904761640e-01,6.137566137566137225e-01,2.698412698412698263e-01,6.084656084656084873e-01,4.867724867724867455e-01,5.661375661375661617e-01,5.714285714285713969e-01,4.603174603174602919e-01,6.137566137566137225e-01,5.238095238095238360e-01,7.248677248677248830e-01,4.973544973544973269e-01,4.338624338624338383e-01,4.708994708994708733e-01,3.809523809523809312e-01,4.232804232804232569e-01,5.079365079365079083e-01,6.455026455026454668e-01,3.915343915343915127e-01,4.179894179894179662e-01
1.900000000000000000e+02,4.052631578947368252e-01,3.210526315789473673e-01,4.684210526315789602e-01,2.947368421052631304e-01,4.157894736842105421e-01,4.789473684210526216e-01,5.789473684210526550e-01,6.210526315789474117e-01,4.000000000000000222e-01,3.368421052631578871e-01,3.263157894736842257e-01,6.684210526315789158e-01,4.947368421052631415e-01,5.947368421052631193e-01,5.105263157894737169e-01,4.368421052631579204e-01,3.684210526315789269e-01,5.210526315789473228e-01,6.421052631578947345e-01,4.473684210526315819e-01,5.052631578947368585e-01,5.526315789473684736e-01,5.210526315789473228e-01,5.947368421052631193e-01,5.263157894736841813e-01,5.157894736842105754e-01,5.631578947368420796e-01,4.263157894736842035e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.263157894736841591e-01,6.789473684210526327e-01,6.684210526315789158e-01,5.421052631578947567e-01,6.999999999999999556e-01,6.421052631578947345e-01,6.210526315789474117e-01,3.736842105263157854e-01,2.999999999999999889e-01,6.684210526315789158e-01,7.473684210526315708e-01,5.842105263157895134e-01,5.526315789473684736e-01,2.894736842105263275e-01,2.526315789473684292e-01,3.526315789473684070e-01,5.105263157894737169e-01,5.999999999999999778e-01,5.421052631578947567e-01,5.105263157894737169e-01,6.578947368421053099e-01,4.157894736842105421e-01,6.473684210526315930e-01,5.578947368421052211e-01,4.421052631578947234e-01,4.842105263157894801e-01,3.052631578947368474e-01,4.368421052631579204e-01,4.263157894736842035e-01,5.789473684210526550e-01,7.315789473684211064e-01,4.578947368421052433e-01,7.210526315789473895e-01,5.894736842105262609e-01,4.684210526315789602e-01,5.631578947368420796e-01,2.947368421052631304e-01,6.947368421052632081e-01,6.473684210526315930e-01,4.894736842105263386e-01,5.263157894736841813e-01,4.736842105263157632e-01,3.578947368421052655e-01,6.473684210526315930e-01,6.631578947368420573e-01,5.210526315789473228e-01,5.105263157894737169e-01,5.052631578947368585e-01,6.894736842105263497e-01,3.631578947368421240e-01,4.789473684210526216e-01,6.157894736842105532e-01,2.736842105263158076e-01,6.052631578947368363e-01,4.842105263157894801e-01,5.684210526315789380e-01,5.736842105263157965e-01,4.631578947368421018e-01,6.157894736842105532e-01,5.210526315789473228e-01,7.210526315789473895e-01,5.000000000000000000e-01,4.315789473684210620e-01,4.736842105263157632e-01,3.842105263157894468e-01,4.263157894736842035e-01,5.105263157894737169e-01,6.473684210526315930e-01,3.894736842105263053e-01,4.157894736842105421e-01
1.910000000000000000e+02,4.083769633507853269e-01,3.193717277486911033e-01,4.712041884816753901e-01,2.931937172774868872e-01,4.136125654450261702e-01,4.764397905759162333e-01,5.811518324607329866e-01,6.230366492146597324e-01,3.979057591623036405e-01,3.350785340314136329e-01,3.246073298429319465e-01,6.701570680628272658e-01,4.921465968586387629e-01,5.968586387434554608e-01,5.078534031413612926e-01,4.397905759162303863e-01,3.717277486910994799e-01,5.183246073298429790e-01,6.439790575916229942e-01,4.450261780104712295e-01,5.078534031413612926e-01,5.497382198952879273e-01,5.235602094240837667e-01,5.916230366492146731e-01,5.287958115183245544e-01,5.183246073298429790e-01,5.654450261780105125e-01,4.240837696335078566e-01,5.026178010471203939e-01,5.026178010471203939e-01,6.230366492146597324e-01,6.806282722513089523e-01,6.701570680628272658e-01,5.445026178010471396e-01,7.015706806282722141e-01,6.387434554973822065e-01,6.230366492146597324e-01,3.769633507853403231e-01,2.984293193717277304e-01,6.701570680628272658e-01,7.486910994764397476e-01,5.863874345549737743e-01,5.549738219895288260e-01,2.931937172774868872e-01,2.565445026178010401e-01,3.507853403141361071e-01,5.078534031413612926e-01,6.020942408376963595e-01,5.392670157068062409e-01,5.078534031413612926e-01,6.596858638743455794e-01,4.188481675392670134e-01,6.439790575916229942e-01,5.602094240837696137e-01,4.450261780104712295e-01,4.816753926701570765e-01,3.036649214659685736e-01,4.345549738219895430e-01,4.293193717277486998e-01,5.811518324607329866e-01,7.277486910994764857e-01,4.554973821989528604e-01,7.225130890052355870e-01,5.916230366492146731e-01,4.659685863874345468e-01,5.654450261780105125e-01,2.931937172774868872e-01,6.963350785340314264e-01,6.492146596858638929e-01,4.921465968586387629e-01,5.235602094240837667e-01,4.712041884816753901e-01,3.560209424083769503e-01,6.439790575916229942e-01,6.596858638743455794e-01,5.235602094240837667e-01,5.130890052356020803e-01,5.026178010471203939e-01,6.910994764397905277e-01,3.612565445026177935e-01,4.764397905759162333e-01,6.178010471204188336e-01,2.774869109947644130e-01,6.073298429319371472e-01,4.869109947643979197e-01,5.706806282722513002e-01,5.706806282722513002e-01,4.607329842931937036e-01,6.178010471204188336e-01,5.235602094240837667e-01,7.225130890052355870e-01,5.026178010471203939e-01,4.345549738219895430e-01,4.712041884816753901e-01,3.874345549738220096e-01,4.293193717277486998e-01,5.078534031413612926e-01,6.439790575916229942e-01,3.926701570680628528e-01,4.188481675392670134e-01
1.920000000000000000e+02,4.114583333333333148e-01,3.229166666666666852e-01,4.687500000000000000e-01,2.968750000000000000e-01,4.166666666666666852e-01,4.739583333333333148e-01,5.781250000000000000e-01,6.197916666666666297e-01,4.010416666666666852e-01,3.333333333333333148e-01,3.229166666666666852e-01,6.718750000000000000e-01,4.895833333333333148e-01,5.937500000000000000e-01,5.052083333333333703e-01,4.427083333333333148e-01,3.697916666666666852e-01,5.156250000000000000e-01,6.406250000000000000e-01,4.427083333333333148e-01,5.104166666666666297e-01,5.468750000000000000e-01,5.260416666666666297e-01,5.885416666666666297e-01,5.312500000000000000e-01,5.156250000000000000e-01,5.677083333333333703e-01,4.218750000000000000e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.250000000000000000e-01,6.822916666666666297e-01,6.666666666666666297e-01,5.416666666666666297e-01,7.031250000000000000e-01,6.406250000000000000e-01,6.197916666666666297e-01,3.802083333333333148e-01,2.968750000000000000e-01,6.718750000000000000e-01,7.447916666666666297e-01,5.833333333333333703e-01,5.572916666666666297e-01,2.916666666666666852e-01,2.552083333333333148e-01,3.489583333333333148e-01,5.052083333333333703e-01,6.041666666666666297e-01,5.364583333333333703e-01,5.104166666666666297e-01,6.614583333333333703e-01,4.218750000000000000e-01,6.458333333333333703e-01,5.572916666666666297e-01,4.427083333333333148e-01,4.791666666666666852e-01,3.020833333333333148e-01,4.375000000000000000e-01,4.270833333333333148e-01,5.833333333333333703e-01,7.239583333333333703e-01,4.583333333333333148e-01,7.239583333333333703e-01,5.937500000000000000e-01,4.687500000000000000e-01,5.677083333333333703e-01,2.968750000000000000e-01,6.979166666666666297e-01,6.510416666666666297e-01,4.947916666666666852e-01,5.260416666666666297e-01,4.687500000000000000e-01,3.541666666666666852e-01,6.458333333333333703e-01,6.614583333333333703e-01,5.208333333333333703e-01,5.156250000000000000e-01,5.052083333333333703e-01,6.927083333333333703e-01,3.593750000000000000e-01,4.739583333333333148e-01,6.197916666666666297e-01,2.760416666666666852e-01,6.093750000000000000e-01,4.895833333333333148e-01,5.677083333333333703e-01,5.677083333333333703e-01,4.635416666666666852e-01,6.197916666666666297e-01,5.260416666666666297e-01,7.239583333333333703e-01,5.052083333333333703e-01,4.375000000000000000e-01,4.687500000000000000e-01,3.854166666666666852e-01,4.270833333333333148e-01,5.104166666666666297e-01,6.458333333333333703e-01,3.906250000000000000e-01,4.218750000000000000e-01
1.930000000000000000e+02,4.145077720207253624e-01,3.212435233160621517e-01,4.715025906735751393e-01,3.005181347150259197e-01,4.145077720207253624e-01,4.715025906735751393e-01,5.751295336787565216e-01,6.217616580310880714e-01,4.041450777202072464e-01,3.367875647668393535e-01,3.212435233160621517e-01,6.683937823834197323e-01,4.922279792746113714e-01,5.906735751295336678e-01,5.077720207253886286e-01,4.404145077720207357e-01,3.678756476683937571e-01,5.129533678756477144e-01,6.424870466321243034e-01,4.455958549222797660e-01,5.077720207253886286e-01,5.492227979274610927e-01,5.284974093264248607e-01,5.854922279792745821e-01,5.336787564766839465e-01,5.181347150259066892e-01,5.699481865284974358e-01,4.196891191709844482e-01,5.025906735751295429e-01,4.974093264248704571e-01,6.269430051813471572e-01,6.839378238341968785e-01,6.683937823834197323e-01,5.440414507772021180e-01,6.994818652849741358e-01,6.373056994818653287e-01,6.165803108808289856e-01,3.782383419689119286e-01,2.953367875647668339e-01,6.735751295336787070e-01,7.461139896373056857e-01,5.803108808290154963e-01,5.544041450777201785e-01,2.901554404145077481e-01,2.590673575129533446e-01,3.471502590673575250e-01,5.077720207253886286e-01,6.062176165803109251e-01,5.336787564766839465e-01,5.129533678756477144e-01,6.632124352331606465e-01,4.196891191709844482e-01,6.476683937823833892e-01,5.544041450777201785e-01,4.404145077720207357e-01,4.766839378238341696e-01,3.056994818652849499e-01,4.352331606217616500e-01,4.300518134715025642e-01,5.803108808290154963e-01,7.253886010362694536e-01,4.559585492227979375e-01,7.253886010362694536e-01,5.906735751295336678e-01,4.715025906735751393e-01,5.699481865284974358e-01,2.953367875647668339e-01,6.943005181347150501e-01,6.528497409326424750e-01,4.922279792746113714e-01,5.233160621761657749e-01,4.715025906735751393e-01,3.523316062176165553e-01,6.424870466321243034e-01,6.580310880829015607e-01,5.233160621761657749e-01,5.181347150259066892e-01,5.025906735751295429e-01,6.943005181347150501e-01,3.626943005181347268e-01,4.715025906735751393e-01,6.165803108808289856e-01,2.746113989637305464e-01,6.113989637305698999e-01,4.922279792746113714e-01,5.699481865284974358e-01,5.699481865284974358e-01,4.663212435233160535e-01,6.165803108808289856e-01,5.233160621761657749e-01,7.253886010362694536e-01,5.077720207253886286e-01,4.404145077720207357e-01,4.715025906735751393e-01,3.886010362694300446e-01,4.300518134715025642e-01,5.077720207253886286e-01,6.476683937823833892e-01,3.886010362694300446e-01,4.248704663212435340e-01
1.940000000000000000e+02,4.123711340206185350e-01,3.247422680412371254e-01,4.690721649484536071e-01,2.989690721649484462e-01,4.175257731958763041e-01,4.742268041237113207e-01,5.773195876288659267e-01,6.237113402061855716e-01,4.020618556701031077e-01,3.350515463917525527e-01,3.247422680412371254e-01,6.701030927835051054e-01,4.896907216494845172e-01,5.927835051546391787e-01,5.051546391752577136e-01,4.432989690721649279e-01,3.659793814432989456e-01,5.154639175257731409e-01,6.443298969072165372e-01,4.432989690721649279e-01,5.103092783505154273e-01,5.515463917525773585e-01,5.257731958762886793e-01,5.824742268041237514e-01,5.309278350515463929e-01,5.206185567010309656e-01,5.721649484536082131e-01,4.226804123711340178e-01,5.000000000000000000e-01,5.000000000000000000e-01,6.288659793814432852e-01,6.855670103092783574e-01,6.649484536082473918e-01,5.463917525773195338e-01,7.010309278350514983e-01,6.391752577319587125e-01,6.185567010309278579e-01,3.762886597938144284e-01,2.938144329896907325e-01,6.752577319587629301e-01,7.474226804123711432e-01,5.824742268041237514e-01,5.515463917525773585e-01,2.886597938144329634e-01,2.628865979381443396e-01,3.505154639175257492e-01,5.051546391752577136e-01,6.082474226804123196e-01,5.360824742268041065e-01,5.103092783505154273e-01,6.649484536082473918e-01,4.226804123711340178e-01,6.443298969072165372e-01,5.515463917525773585e-01,4.381443298969072142e-01,4.793814432989690899e-01,3.041237113402061598e-01,4.381443298969072142e-01,4.329896907216495006e-01,5.773195876288659267e-01,7.216494845360824639e-01,4.536082474226804107e-01,7.216494845360824639e-01,5.876288659793814650e-01,4.690721649484536071e-01,5.721649484536082131e-01,2.989690721649484462e-01,6.958762886597937847e-01,6.546391752577319645e-01,4.896907216494845172e-01,5.206185567010309656e-01,4.690721649484536071e-01,3.505154639175257492e-01,6.443298969072165372e-01,6.597938144329896781e-01,5.257731958762886793e-01,5.154639175257731409e-01,5.000000000000000000e-01,6.958762886597937847e-01,3.659793814432989456e-01,4.690721649484536071e-01,6.185567010309278579e-01,2.731958762886597669e-01,6.134020618556701443e-01,4.896907216494845172e-01,5.721649484536082131e-01,5.670103092783504994e-01,4.639175257731958935e-01,6.185567010309278579e-01,5.206185567010309656e-01,7.216494845360824639e-01,5.051546391752577136e-01,4.381443298969072142e-01,4.690721649484536071e-01,3.917525773195876249e-01,4.329896907216495006e-01,5.103092783505154273e-01,6.494845360824742508e-01,3.917525773195876249e-01,4.226804123711340178e-01
1.950000000000000000e+02,4.102564102564102422e-01,3.282051282051282048e-01,4.717948717948717841e-01,3.025641025641025439e-01,4.153846153846154077e-01,4.717948717948717841e-01,5.794871794871795379e-01,6.256410256410256387e-01,4.000000000000000222e-01,3.333333333333333148e-01,3.282051282051282048e-01,6.717948717948717396e-01,4.871794871794871695e-01,5.948717948717948678e-01,5.076923076923076650e-01,4.410256410256410131e-01,3.641025641025640858e-01,5.179487179487179960e-01,6.461538461538461897e-01,4.461538461538461786e-01,5.128205128205127750e-01,5.538461538461538769e-01,5.230769230769231060e-01,5.794871794871795379e-01,5.282051282051282159e-01,5.230769230769231060e-01,5.743589743589743168e-01,4.256410256410256276e-01,4.974358974358974450e-01,5.025641025641025550e-01,6.256410256410256387e-01,6.820512820512820706e-01,6.615384615384615197e-01,5.435897435897435459e-01,7.025641025641025106e-01,6.410256410256410797e-01,6.205128205128205288e-01,3.743589743589743613e-01,2.974358974358974339e-01,6.717948717948717396e-01,7.487179487179487225e-01,5.846153846153846478e-01,5.538461538461538769e-01,2.923076923076923239e-01,2.615384615384615530e-01,3.487179487179487003e-01,5.025641025641025550e-01,6.102564102564103088e-01,5.333333333333333259e-01,5.076923076923076650e-01,6.615384615384615197e-01,4.205128205128205177e-01,6.410256410256410797e-01,5.487179487179487669e-01,4.358974358974359031e-01,4.769230769230769496e-01,3.025641025641025439e-01,4.358974358974359031e-01,4.358974358974359031e-01,5.743589743589743168e-01,7.230769230769230616e-01,4.512820512820512886e-01,7.230769230769230616e-01,5.897435897435897578e-01,4.717948717948717841e-01,5.692307692307692069e-01,2.974358974358974339e-01,6.974358974358974006e-01,6.512820512820512997e-01,4.923076923076923350e-01,5.230769230769231060e-01,4.666666666666666741e-01,3.487179487179487003e-01,6.461538461538461897e-01,6.564102564102564097e-01,5.282051282051282159e-01,5.179487179487179960e-01,5.025641025641025550e-01,6.974358974358974006e-01,3.692307692307692513e-01,4.717948717948717841e-01,6.205128205128205288e-01,2.717948717948717730e-01,6.153846153846154188e-01,4.871794871794871695e-01,5.743589743589743168e-01,5.641025641025640969e-01,4.615384615384615641e-01,6.153846153846154188e-01,5.179487179487179960e-01,7.230769230769230616e-01,5.025641025641025550e-01,4.410256410256410131e-01,4.666666666666666741e-01,3.948717948717948567e-01,4.358974358974359031e-01,5.128205128205127750e-01,6.512820512820512997e-01,3.897435897435897467e-01,4.256410256410256276e-01
1.960000000000000000e+02,4.132653061224489943e-01,3.265306122448979331e-01,4.744897959183673741e-01,3.061224489795918435e-01,4.132653061224489943e-01,4.744897959183673741e-01,5.816326530612244694e-01,6.275510204081632404e-01,3.979591836734693855e-01,3.367346938775510057e-01,3.265306122448979331e-01,6.734693877551020114e-01,4.897959183673469274e-01,5.918367346938775420e-01,5.051020408163264808e-01,4.438775510204081565e-01,3.622448979591836871e-01,5.153061224489795533e-01,6.479591836734693855e-01,4.438775510204081565e-01,5.102040816326530726e-01,5.561224489795918435e-01,5.255102040816326259e-01,5.816326530612244694e-01,5.255102040816326259e-01,5.255102040816326259e-01,5.714285714285713969e-01,4.285714285714285476e-01,5.000000000000000000e-01,5.051020408163264808e-01,6.275510204081632404e-01,6.785714285714286031e-01,6.632653061224489388e-01,5.459183673469387710e-01,6.989795918367347483e-01,6.428571428571429047e-01,6.224489795918367596e-01,3.775510204081632404e-01,2.959183673469387710e-01,6.734693877551020114e-01,7.448979591836735192e-01,5.867346938775510612e-01,5.510204081632652517e-01,2.908163265306122347e-01,2.602040816326530726e-01,3.520408163265306145e-01,5.000000000000000000e-01,6.122448979591836871e-01,5.357142857142856984e-01,5.051020408163264808e-01,6.632653061224489388e-01,4.234693877551020669e-01,6.377551020408163129e-01,5.510204081632652517e-01,4.336734693877550839e-01,4.795918367346938549e-01,3.010204081632653073e-01,4.336734693877550839e-01,4.387755102040816202e-01,5.765306122448979886e-01,7.244897959183673741e-01,4.489795918367346927e-01,7.244897959183673741e-01,5.918367346938775420e-01,4.693877551020408379e-01,5.714285714285713969e-01,2.959183673469387710e-01,6.938775510204081565e-01,6.479591836734693855e-01,4.948979591836734637e-01,5.204081632653061451e-01,4.693877551020408379e-01,3.469387755102040782e-01,6.479591836734693855e-01,6.530612244897958663e-01,5.255102040816326259e-01,5.204081632653061451e-01,5.000000000000000000e-01,6.989795918367347483e-01,3.673469387755102233e-01,4.744897959183673741e-01,6.224489795918367596e-01,2.704081632653061451e-01,6.173469387755101678e-01,4.897959183673469274e-01,5.765306122448979886e-01,5.612244897959183243e-01,4.642857142857143016e-01,6.173469387755101678e-01,5.204081632653061451e-01,7.244897959183673741e-01,5.000000000000000000e-01,4.438775510204081565e-01,4.693877551020408379e-01,3.928571428571428492e-01,4.387755102040816202e-01,5.153061224489795533e-01,6.530612244897958663e-01,3.877551020408163129e-01,4.285714285714285476e-01
1.970000000000000000e+02,4.162436548223350519e-01,3.299492385786801929e-01,4.771573604060913576e-01,3.096446700507614058e-01,4.162436548223350519e-01,4.771573604060913576e-01,5.786802030456852375e-01,6.294416243654822329e-01,4.010152284263959199e-01,3.350253807106599035e-01,3.299492385786801929e-01,6.700507614213198071e-01,4.873096446700507789e-01,5.939086294416243694e-01,5.076142131979695105e-01,4.416243654822334941e-01,3.604060913705584013e-01,5.177664974619289318e-01,6.497461928934009645e-01,4.467005076142132047e-01,5.076142131979695105e-01,5.583756345177665059e-01,5.228426395939086424e-01,5.837563451776649481e-01,5.279187817258883531e-01,5.279187817258883531e-01,5.736040609137056379e-01,4.263959390862944177e-01,5.025380710659897998e-01,5.025380710659897998e-01,6.243654822335025223e-01,6.802030456852792284e-01,6.598984771573603858e-01,5.431472081218273740e-01,7.005076142131979600e-01,6.446700507614213649e-01,6.243654822335025223e-01,3.807106598984771328e-01,2.944162436548223294e-01,6.751269035532995177e-01,7.411167512690355341e-01,5.837563451776649481e-01,5.482233502538070846e-01,2.893401015228426187e-01,2.588832487309644659e-01,3.553299492385786906e-01,4.974619289340101447e-01,6.142131979695431010e-01,5.380710659898476633e-01,5.076142131979695105e-01,6.598984771573603858e-01,4.213197969543147070e-01,6.345177664974619436e-01,5.532994923857867953e-01,4.314720812182741283e-01,4.822335025380710682e-01,2.994923857868020400e-01,4.365482233502537834e-01,4.365482233502537834e-01,5.736040609137056379e-01,7.258883248730964022e-01,4.467005076142132047e-01,7.208121827411168026e-01,5.939086294416243694e-01,4.720812182741117025e-01,5.685279187817259272e-01,2.994923857868020400e-01,6.954314720812182493e-01,6.446700507614213649e-01,4.974619289340101447e-01,5.228426395939086424e-01,4.720812182741117025e-01,3.451776649746192693e-01,6.497461928934009645e-01,6.548223350253806752e-01,5.279187817258883531e-01,5.177664974619289318e-01,4.974619289340101447e-01,6.954314720812182493e-01,3.654822335025380564e-01,4.720812182741117025e-01,6.243654822335025223e-01,2.690355329949238317e-01,6.192893401015228116e-01,4.873096446700507789e-01,5.786802030456852375e-01,5.634517766497462166e-01,4.619289340101522812e-01,6.192893401015228116e-01,5.228426395939086424e-01,7.208121827411168026e-01,5.025380710659897998e-01,4.467005076142132047e-01,4.720812182741117025e-01,3.959390862944162648e-01,4.416243654822334941e-01,5.126903553299492211e-01,6.497461928934009645e-01,3.908629441624365541e-01,4.263959390862944177e-01
1.980000000000000000e+02,4.191919191919191712e-01,3.333333333333333148e-01,4.797979797979797789e-01,3.080808080808080662e-01,4.191919191919191712e-01,4.797979797979797789e-01,5.757575757575758013e-01,6.313131313131312705e-01,4.040404040404040331e-01,3.383838383838383979e-01,3.282828282828282873e-01,6.717171717171717127e-01,4.898989898989898895e-01,5.909090909090909394e-01,5.101010101010100550e-01,4.444444444444444198e-01,3.636363636363636465e-01,5.202020202020202211e-01,6.515151515151514916e-01,4.494949494949495028e-01,5.101010101010100550e-01,5.606060606060605522e-01,5.202020202020202211e-01,5.858585858585858563e-01,5.252525252525253041e-01,5.303030303030302761e-01,5.757575757575758013e-01,4.292929292929292817e-01,5.000000000000000000e-01,5.050505050505050830e-01,6.212121212121212155e-01,6.818181818181817677e-01,6.616161616161616577e-01,5.454545454545454142e-01,7.020202020202019888e-01,6.464646464646465196e-01,6.262626262626262985e-01,3.787878787878787845e-01,2.929292929292929282e-01,6.717171717171717127e-01,7.424242424242424310e-01,5.858585858585858563e-01,5.454545454545454142e-01,2.929292929292929282e-01,2.626262626262626521e-01,3.585858585858585634e-01,4.949494949494949725e-01,6.111111111111111605e-01,5.353535353535353591e-01,5.101010101010100550e-01,6.565656565656565746e-01,4.242424242424242542e-01,6.313131313131312705e-01,5.555555555555555802e-01,4.343434343434343647e-01,4.848484848484848619e-01,3.030303030303030387e-01,4.393939393939393923e-01,4.343434343434343647e-01,5.757575757575758013e-01,7.272727272727272929e-01,4.444444444444444198e-01,7.222222222222222099e-01,5.909090909090909394e-01,4.747474747474747514e-01,5.656565656565656353e-01,2.979797979797979557e-01,6.919191919191919338e-01,6.414141414141414366e-01,4.949494949494949725e-01,5.202020202020202211e-01,4.696969696969697239e-01,3.434343434343434254e-01,6.515151515151514916e-01,6.515151515151514916e-01,5.252525252525253041e-01,5.151515151515151381e-01,4.949494949494949725e-01,6.969696969696970168e-01,3.636363636363636465e-01,4.747474747474747514e-01,6.262626262626262985e-01,2.727272727272727071e-01,6.161616161616161325e-01,4.898989898989898895e-01,5.757575757575758013e-01,5.606060606060605522e-01,4.595959595959596133e-01,6.212121212121212155e-01,5.252525252525253041e-01,7.171717171717171269e-01,5.000000000000000000e-01,4.444444444444444198e-01,4.747474747474747514e-01,3.939393939393939226e-01,4.444444444444444198e-01,5.101010101010100550e-01,6.515151515151514916e-01,3.888888888888888951e-01,4.292929292929292817e-01
1.990000000000000000e+02,4.221105527638190913e-01,3.316582914572864249e-01,4.824120603015075170e-01,3.065326633165829096e-01,4.221105527638190913e-01,4.824120603015075170e-01,5.778894472361808532e-01,6.331658291457286092e-01,4.020100502512563012e-01,3.366834170854271502e-01,3.316582914572864249e-01,6.683417085427135751e-01,4.874371859296482423e-01,5.879396984924623037e-01,5.125628140703517577e-01,4.422110552763819369e-01,3.618090452261306655e-01,5.226130653266332082e-01,6.482412060301507850e-01,4.472361809045226066e-01,5.075376884422110324e-01,5.628140703517587884e-01,5.175879396984924830e-01,5.879396984924623037e-01,5.226130653266332082e-01,5.326633165829145478e-01,5.728643216080402389e-01,4.271356783919598166e-01,5.025125628140703071e-01,5.025125628140703071e-01,6.231155778894472697e-01,6.783919597989950256e-01,6.633165829145728498e-01,5.427135678391959983e-01,7.035175879396985410e-01,6.482412060301507850e-01,6.231155778894472697e-01,3.768844221105527859e-01,2.964824120603015145e-01,6.733668341708543004e-01,7.437185929648241212e-01,5.879396984924623037e-01,5.477386934673367236e-01,2.914572864321607892e-01,2.613065326633166041e-01,3.567839195979899403e-01,4.924623115577889676e-01,6.080402010050250938e-01,5.376884422110552730e-01,5.075376884422110324e-01,6.582914572864321245e-01,4.271356783919598166e-01,6.281407035175879949e-01,5.527638190954773378e-01,4.371859296482412116e-01,4.824120603015075170e-01,3.015075376884421843e-01,4.422110552763819369e-01,4.321608040201004863e-01,5.778894472361808532e-01,7.236180904522613311e-01,4.422110552763819369e-01,7.236180904522613311e-01,5.929648241206030290e-01,4.723618090452261220e-01,5.628140703517587884e-01,2.964824120603015145e-01,6.934673366834170904e-01,6.432160804020100597e-01,4.974874371859296374e-01,5.226130653266332082e-01,4.723618090452261220e-01,3.467336683417085452e-01,6.532663316582915103e-01,6.532663316582915103e-01,5.276381909547738225e-01,5.125628140703517577e-01,4.974874371859296374e-01,6.984924623115578157e-01,3.668341708542713353e-01,4.723618090452261220e-01,6.281407035175879949e-01,2.713567839195979992e-01,6.130653266331658191e-01,4.874371859296482423e-01,5.778894472361808532e-01,5.628140703517587884e-01,4.623115577889447270e-01,6.231155778894472697e-01,5.276381909547738225e-01,7.185929648241206058e-01,5.025125628140703071e-01,4.422110552763819369e-01,4.773869346733668473e-01,3.919597989949748507e-01,4.472361809045226066e-01,5.075376884422110324e-01,6.532663316582915103e-01,3.919597989949748507e-01,4.321608040201004863e-01
2.000000000000000000e+02,4.249999999999999889e-01,3.350000000000000200e-01,4.849999999999999867e-01,3.049999999999999933e-01,4.249999999999999889e-01,4.799999999999999822e-01,5.749999999999999556e-01,6.300000000000000044e-01,4.000000000000000222e-01,3.350000000000000200e-01,3.350000000000000200e-01,6.700000000000000400e-01,4.849999999999999867e-01,5.899999999999999689e-01,5.100000000000000089e-01,4.400000000000000022e-01,3.599999999999999867e-01,5.200000000000000178e-01,6.450000000000000178e-01,4.450000000000000067e-01,5.050000000000000044e-01,5.600000000000000533e-01,5.200000000000000178e-01,5.899999999999999689e-01,5.200000000000000178e-01,5.350000000000000311e-01,5.699999999999999512e-01,4.249999999999999889e-01,5.050000000000000044e-01,5.050000000000000044e-01,6.199999999999999956e-01,6.750000000000000444e-01,6.600000000000000311e-01,5.400000000000000355e-01,7.049999999999999600e-01,6.500000000000000222e-01,6.250000000000000000e-01,3.800000000000000044e-01,2.949999999999999845e-01,6.700000000000000400e-01,7.399999999999999911e-01,5.899999999999999689e-01,5.500000000000000444e-01,2.949999999999999845e-01,2.600000000000000089e-01,3.599999999999999867e-01,4.949999999999999956e-01,6.099999999999999867e-01,5.350000000000000311e-01,5.050000000000000044e-01,6.550000000000000266e-01,4.299999999999999933e-01,6.250000000000000000e-01,5.500000000000000444e-01,4.400000000000000022e-01,4.849999999999999867e-01,2.999999999999999889e-01,4.450000000000000067e-01,4.349999999999999978e-01,5.799999999999999600e-01,7.199999999999999734e-01,4.450000000000000067e-01,7.249999999999999778e-01,5.949999999999999734e-01,4.749999999999999778e-01,5.600000000000000533e-01,2.949999999999999845e-01,6.949999999999999512e-01,6.450000000000000178e-01,4.949999999999999956e-01,5.250000000000000222e-01,4.749999999999999778e-01,3.449999999999999734e-01,6.500000000000000222e-01,6.500000000000000222e-01,5.300000000000000266e-01,5.150000000000000133e-01,4.949999999999999956e-01,6.999999999999999556e-01,3.649999999999999911e-01,4.749999999999999778e-01,6.250000000000000000e-01,2.700000000000000178e-01,6.149999999999999911e-01,4.849999999999999867e-01,5.799999999999999600e-01,5.649999999999999467e-01,4.600000000000000200e-01,6.199999999999999956e-01,5.300000000000000266e-01,7.149999999999999689e-01,5.000000000000000000e-01,4.400000000000000022e-01,4.749999999999999778e-01,3.900000000000000133e-01,4.450000000000000067e-01,5.100000000000000089e-01,6.500000000000000222e-01,3.950000000000000178e-01,4.299999999999999933e-01


==> final_values.csv <==
0.42500000
0.33500000
0.48500000
0.30500000
0.42500000
0.48000000
0.57500000
0.63000000
0.40000000
0.33500000
0.33500000
0.67000000
0.48500000
0.59000000
0.51000000
0.44000000
0.36000000
0.52000000
0.64500000
0.44500000
0.50500000
0.56000000
0.52000000
0.59000000
0.52000000
0.53500000
0.57000000
0.42500000
0.50500000
0.50500000
0.62000000
0.67500000
0.66000000
0.54000000
0.70500000
0.65000000
0.62500000
0.38000000
0.29500000
0.67000000
0.74000000
0.59000000
0.55000000
0.29500000
0.26000000
0.36000000
0.49500000
0.61000000
0.53500000
0.50500000
0.65500000
0.43000000
0.62500000
0.55000000
0.44000000
0.48500000
0.30000000
0.44500000
0.43500000
0.58000000
0.72000000
0.44500000
0.72500000
0.59500000
0.47500000
0.56000000
0.29500000
0.69500000
0.64500000
0.49500000
0.52500000
0.47500000
0.34500000
0.65000000
0.65000000
0.53000000
0.51500000
0.49500000
0.70000000
0.36500000
0.47500000
0.62500000
0.27000000
0.61500000
0.48500000
0.58000000
0.56500000
0.46000000
0.62000000
0.53000000
0.71500000
0.50000000
0.44000000
0.47500000
0.39000000
0.44500000
0.51000000
0.65000000
0.39500000
0.43000000
0.64500000
0.40500000
0.32500000
0.63000000
0.63000000
0.36500000
0.39000000
0.54000000
0.49000000
0.56500000
0.47500000
0.48500000
0.63000000
0.62500000
0.56000000
0.29000000
0.54500000
0.40000000
0.41000000
0.64000000
0.42500000
0.53000000
0.64500000
0.47500000
0.29000000
0.67500000
0.32500000
0.71000000
0.34500000
0.70500000
0.44000000
0.44500000
0.56000000
0.62500000
0.37000000
0.65500000
0.60500000
0.37500000
0.49000000
0.37500000
0.24000000
0.62000000
0.67500000
0.69500000
0.50500000
0.79000000
0.30500000
0.47000000
0.63000000
0.45000000
0.40000000
0.53500000
0.50000000
0.51500000
0.53500000
0.28500000
0.39000000
0.34000000
0.43500000
0.35500000
0.49000000
0.49500000
0.70000000
0.53000000
0.75500000
0.39500000
0.32500000
0.31000000
0.57500000
0.49000000
0.30500000
0.53500000
0.63500000
0.50000000
0.55500000
0.52000000
0.52000000
0.36500000
0.60000000
0.64500000
0.59000000
0.38500000
0.68000000
0.36500000
0.49000000
0.49000000
0.43000000
0.61500000
0.41500000
0.42000000
0.65500000
0.41000000
0.38500000
0.52500000
0.69500000
0.41000000
0.39000000
0.68000000
0.62000000
0.48500000

